Urgent Samples in Clinical Laboratories: Stochastic Batching to Minimize Patient Turnaround Time

This paper addresses the problem of batching laboratory samples in hospital laboratories where samples of different priorities are received continuously with uncertain transportation times. The focus is on optimizing the control strategy for loading a centrifuge to minimize patient turnaround time (TAT). While focusing on samples of patients in life-threatening situations (i.e., vital samples), we propose several online and offline methods, including a stochastic mixed-integer quadratic programming model integrated within a discrete-event system simulation. This paper aims to enhance patient care by providing timely laboratory results through improved batching strategies. The case study, which uses real data from a university hospital, demonstrates that incorporating distributional knowledge of transport times into our decision policy can reduce the median patient TAT of vital samples by 4.9 minutes and the 0.95 quantile by 9.7 minutes, but has no significant effect on low-priority samples. In addition, we show that this is essentially an optimal result by comparison with the upper bound obtained by a perfect-knowledge offline algorithm.

==> cdf_ortjip.txt <==
0 0
1.100000000000000000e+01 4.219409282700421586e-03
1.200000000000000000e+01 1.265822784810126563e-02
1.300000000000000000e+01 1.687763713080168634e-02
1.600000000000000000e+01 2.109704641350210880e-02
1.700000000000000000e+01 3.797468354430379861e-02
1.900000000000000000e+01 4.219409282700421759e-02
2.000000000000000000e+01 7.172995780590717130e-02
2.100000000000000000e+01 9.282700421940928703e-02
2.200000000000000000e+01 1.139240506329113889e-01
2.300000000000000000e+01 1.265822784810126667e-01
2.400000000000000000e+01 1.645569620253164445e-01
2.500000000000000000e+01 2.109704641350211018e-01
2.600000000000000000e+01 2.616033755274261852e-01
2.700000000000000000e+01 2.953586497890295370e-01
2.800000000000000000e+01 3.248945147679324630e-01
2.900000000000000000e+01 3.881856540084387963e-01
3.000000000000000000e+01 4.345991561181434815e-01
3.100000000000000000e+01 4.767932489451476852e-01
3.200000000000000000e+01 5.443037974683544444e-01
3.300000000000000000e+01 5.949367088607594445e-01
3.400000000000000000e+01 6.371308016877637037e-01
3.500000000000000000e+01 6.835443037974683334e-01
3.600000000000000000e+01 7.215189873417721111e-01
3.700000000000000000e+01 7.468354430379746667e-01
3.800000000000000000e+01 7.637130801687763704e-01
3.900000000000000000e+01 7.763713080168775926e-01
4.000000000000000000e+01 7.890295358649789259e-01
4.100000000000000000e+01 8.143459915611814814e-01
4.200000000000000000e+01 8.438818565400844074e-01
4.300000000000000000e+01 8.607594936708861111e-01
4.400000000000000000e+01 8.902953586497890370e-01
4.500000000000000000e+01 9.198312236286919630e-01
4.900000000000000000e+01 9.240506329113924444e-01
5.000000000000000000e+01 9.324894514767932963e-01
5.100000000000000000e+01 9.493670886075948889e-01
5.200000000000000000e+01 9.620253164556962222e-01
5.300000000000000000e+01 9.746835443037974445e-01
5.400000000000000000e+01 9.789029535864979259e-01
5.500000000000000000e+01 9.831223628691982963e-01
6.300000000000000000e+01 9.873417721518987777e-01
6.400000000000000000e+01 1.000000000000000000e+00
75 1


==> cdf_ortjip_crop.txt <==
2.700000000000000000e+01 2.953586497890295370e-01
2.800000000000000000e+01 3.248945147679324630e-01
2.900000000000000000e+01 3.881856540084387963e-01
3.000000000000000000e+01 4.345991561181434815e-01
3.100000000000000000e+01 4.767932489451476852e-01
3.200000000000000000e+01 5.443037974683544444e-01
3.300000000000000000e+01 5.949367088607594445e-01
3.400000000000000000e+01 6.371308016877637037e-01
3.500000000000000000e+01 6.835443037974683334e-01
3.600000000000000000e+01 7.215189873417721111e-01
3.700000000000000000e+01 7.468354430379746667e-01
3.800000000000000000e+01 7.637130801687763704e-01
3.900000000000000000e+01 7.763713080168775926e-01
4.000000000000000000e+01 7.890295358649789259e-01
4.100000000000000000e+01 8.143459915611814814e-01
4.200000000000000000e+01 8.438818565400844074e-01
4.300000000000000000e+01 8.607594936708861111e-01
4.400000000000000000e+01 8.902953586497890370e-01
4.500000000000000000e+01 9.198312236286919630e-01
4.900000000000000000e+01 9.240506329113924444e-01
5.000000000000000000e+01 9.324894514767932963e-01
5.100000000000000000e+01 9.493670886075948889e-01
5.200000000000000000e+01 9.620253164556962222e-01
5.300000000000000000e+01 9.746835443037974445e-01
5.400000000000000000e+01 9.789029535864979259e-01
5.500000000000000000e+01 9.831223628691982963e-01
6.300000000000000000e+01 9.873417721518987777e-01
6.400000000000000000e+01 1.000000000000000000e+00
75 1


==> cdf_ortjip_crop_start.txt <==
0 0
27 0
2.700000000000000000e+01 2.953586497890295370e-01

==> s52_ecdf.txt <==
probability,miqp_cond_hiear_dd0,sota_vital_priority_with_timeout_algorithm,sota_algorithm,run_afap_algorithm
29.0,0.0,0.0,0.0,0.0
29.041041,0.000146,7.3e-5,7.3e-5,0.0
29.082082,0.000146,7.3e-5,7.3e-5,0.0
29.123123,0.000219,0.000146,0.000146,0.0
29.164164,0.000219,0.000146,0.000146,0.0
29.205205,0.000219,0.000146,0.000146,0.0
29.246246,0.000219,0.000146,0.000146,0.0
29.287287,0.000219,0.000146,0.000146,0.0
29.328328,0.000219,0.000146,0.000146,0.0
29.369369,0.000292,0.000219,0.000219,0.0
29.41041,0.000365,0.000292,0.000292,0.0
29.451451,0.000365,0.000292,0.000292,0.0
29.492492,0.000365,0.000292,0.000292,0.0
29.533534,0.000365,0.000292,0.000292,0.0
29.574575,0.000438,0.000292,0.000292,0.0
29.615616,0.000511,0.000292,0.000292,0.0
29.656657,0.000511,0.000292,0.000292,0.0
29.697698,0.000657,0.000292,0.000292,0.0
29.738739,0.00073,0.000365,0.000438,0.0
29.77978,0.00073,0.000365,0.000438,0.0
29.820821,0.00073,0.000365,0.000438,0.0
29.861862,0.000803,0.000365,0.000438,0.0
29.902903,0.000876,0.000438,0.000511,0.0
29.943944,0.000876,0.000438,0.000511,0.0
29.984985,0.000949,0.000438,0.000511,0.0
30.026026,0.001168,0.000511,0.000584,0.000657
30.067067,0.001825,0.001021,0.001022,0.000657
30.108108,0.00219,0.001167,0.001168,0.000657
30.149149,0.002482,0.001167,0.001168,0.000657
30.19019,0.002847,0.001459,0.00146,0.000657
30.231231,0.003504,0.001678,0.001679,0.000657
30.272272,0.003869,0.001897,0.001898,0.000657
30.313313,0.004161,0.002043,0.002117,0.000657
30.354354,0.004745,0.002334,0.002336,0.000657
30.395395,0.005036,0.00248,0.002482,0.000657
30.436436,0.00562,0.002626,0.002628,0.000657
30.477477,0.006131,0.002845,0.002847,0.000657
30.518519,0.006715,0.003064,0.003139,0.000657
30.55956,0.007226,0.003502,0.003504,0.000657
30.600601,0.008248,0.004012,0.004088,0.000657
30.641642,0.008686,0.004377,0.004453,0.000657
30.682683,0.009051,0.004523,0.004599,0.000657
30.723724,0.009854,0.004961,0.005036,0.000657
30.764765,0.010219,0.005107,0.005182,0.000657
30.805806,0.011168,0.005544,0.00562,0.000657
30.846847,0.011606,0.005836,0.005912,0.000657
30.887888,0.01219,0.006201,0.00635,0.000657
30.928929,0.012774,0.00642,0.006569,0.000657
30.96997,0.013577,0.00693,0.007153,0.000657
31.011011,0.014453,0.007441,0.007664,0.001606
31.052052,0.016204,0.008754,0.008978,0.001606
31.093093,0.017299,0.009338,0.009562,0.001606
31.134134,0.018613,0.009775,0.01,0.001606
31.175175,0.019708,0.010359,0.010584,0.001606
31.216216,0.020584,0.010724,0.010949,0.001606
31.257257,0.022847,0.011818,0.012117,0.001606
31.298298,0.024526,0.013131,0.013212,0.001606
31.339339,0.026642,0.014371,0.014453,0.001606
31.38038,0.028175,0.015247,0.015328,0.001606
31.421421,0.029124,0.015976,0.016058,0.001606
31.462462,0.029927,0.016414,0.016496,0.001606
31.503504,0.031752,0.017362,0.01708,0.001606
31.544545,0.033285,0.018019,0.017664,0.001606
31.585586,0.035255,0.019332,0.018905,0.001606
31.626627,0.036277,0.019697,0.01927,0.001606
31.667668,0.037372,0.020426,0.02,0.001606
31.708709,0.038759,0.021156,0.020657,0.001606
31.74975,0.040292,0.022177,0.021533,0.001606
31.790791,0.042555,0.023125,0.022409,0.001606
31.831832,0.043066,0.023344,0.022774,0.001606
31.872873,0.044745,0.024584,0.024015,0.001606
31.913914,0.045912,0.025168,0.024526,0.001606
31.954955,0.047591,0.026116,0.025401,0.001606
31.995996,0.048978,0.027064,0.026058,0.001606
32.037037,0.051022,0.028305,0.027226,0.006279
32.078078,0.051971,0.028742,0.027591,0.006279
32.119119,0.05365,0.02991,0.028613,0.006279
32.16016,0.054234,0.03042,0.029051,0.006279
32.201201,0.055766,0.031369,0.029854,0.006279
32.242242,0.056715,0.032317,0.030657,0.006279
32.283283,0.057737,0.032682,0.030949,0.006279
32.324324,0.059197,0.033995,0.032117,0.006279
32.365365,0.060657,0.035089,0.032993,0.006279
32.406406,0.062628,0.036256,0.034088,0.006279
32.447447,0.064015,0.037278,0.034818,0.006279
32.488488,0.065255,0.038299,0.035766,0.006279
32.52953,0.065985,0.038882,0.036204,0.006279
32.570571,0.067591,0.040123,0.037372,0.006279
32.611612,0.068978,0.040925,0.038029,0.006279
32.652653,0.070438,0.041727,0.038613,0.006279
32.693694,0.071314,0.042238,0.039124,0.006279
32.734735,0.072847,0.042968,0.039635,0.006279
32.775776,0.074234,0.043697,0.040365,0.006279
32.816817,0.076131,0.044791,0.041168,0.006279
32.857858,0.077737,0.045959,0.042044,0.006279
32.898899,0.079489,0.047272,0.043285,0.006279
32.93994,0.081606,0.048585,0.04438,0.006279
32.980981,0.083285,0.049971,0.045474,0.006279
33.022022,0.085328,0.051357,0.04708,0.014748
33.063063,0.086861,0.052524,0.048175,0.014748
33.104104,0.088832,0.053837,0.049197,0.014748
33.145145,0.090949,0.05515,0.050219,0.014748
33.186186,0.093066,0.056682,0.051387,0.014748
33.227227,0.094891,0.057849,0.052263,0.014748
33.268268,0.096934,0.059308,0.053285,0.014748
33.309309,0.097883,0.059965,0.05365,0.014748
33.35035,0.100073,0.061205,0.054599,0.014748
33.391391,0.101314,0.061935,0.055036,0.014748
33.432432,0.10219,0.062518,0.055474,0.014748
33.473473,0.10438,0.064123,0.056423,0.014748
33.514515,0.10635,0.06529,0.057445,0.014748
33.555556,0.108394,0.066895,0.058759,0.014748
33.596597,0.11,0.067989,0.059562,0.014748
33.637638,0.111898,0.069011,0.060365,0.014748
33.678679,0.113431,0.069959,0.061168,0.014748
33.71972,0.115766,0.071491,0.062555,0.014748
33.760761,0.116788,0.072148,0.06292,0.014748
33.801802,0.119343,0.073898,0.064234,0.014748
33.842843,0.120511,0.074555,0.064599,0.014748
33.883884,0.123431,0.076889,0.065985,0.014748
33.924925,0.124599,0.077327,0.066496,0.014748
33.965966,0.126423,0.078494,0.067226,0.014748
34.007007,0.13,0.080975,0.069416,0.028692
34.048048,0.130876,0.081558,0.069854,0.028692
34.089089,0.132774,0.082871,0.070803,0.028692
34.13013,0.133577,0.083601,0.071314,0.028692
34.171171,0.136496,0.08557,0.072774,0.028692
34.212212,0.138102,0.086227,0.073139,0.028692
34.253253,0.140657,0.087905,0.074307,0.028692
34.294294,0.142336,0.089218,0.075182,0.028692
34.335335,0.143796,0.090531,0.075912,0.028692
34.376376,0.145182,0.091698,0.076861,0.028692
34.417417,0.147591,0.093376,0.078029,0.028692
34.458458,0.148978,0.094324,0.078613,0.028692
34.499499,0.151022,0.095783,0.079562,0.028692
34.540541,0.152482,0.096951,0.080438,0.028692
34.581582,0.153723,0.097607,0.081095,0.028692
34.622623,0.155766,0.099066,0.082263,0.028692
34.663664,0.157591,0.10016,0.08292,0.028692
34.704705,0.160219,0.101692,0.083723,0.028692
34.745746,0.161752,0.10286,0.084453,0.028692
34.786787,0.164234,0.104683,0.085547,0.028692
34.827828,0.165766,0.105705,0.085985,0.028692
34.868869,0.168102,0.107164,0.086788,0.028692
34.90991,0.169708,0.108331,0.087445,0.028692
34.950951,0.171679,0.109863,0.088832,0.028692
34.991992,0.173796,0.111249,0.089708,0.028692
35.033033,0.176642,0.113948,0.091679,0.045922
35.074074,0.179854,0.116355,0.093139,0.045922
35.115115,0.181533,0.11745,0.093796,0.045922
35.156156,0.184234,0.120076,0.095182,0.045922
35.197197,0.185985,0.121389,0.096204,0.045922
35.238238,0.188978,0.123432,0.097664,0.045922
35.279279,0.191095,0.124599,0.09854,0.045922
35.32032,0.194526,0.127517,0.1,0.045922
35.361361,0.196715,0.128976,0.100584,0.045922
35.402402,0.200073,0.131383,0.102555,0.045922
35.443443,0.202117,0.132842,0.103504,0.045922
35.484484,0.205401,0.135031,0.105474,0.045922
35.525526,0.207445,0.136854,0.106569,0.045922
35.566567,0.209562,0.13824,0.107226,0.045922
35.607608,0.212409,0.139918,0.108394,0.045922
35.648649,0.214234,0.14145,0.109197,0.045922
35.68969,0.216715,0.143274,0.110584,0.045922
35.730731,0.218467,0.144441,0.111387,0.045922
35.771772,0.221752,0.146703,0.113212,0.045922
35.812813,0.223358,0.147724,0.114088,0.045922
35.853854,0.227518,0.150861,0.116277,0.045922
35.894895,0.228905,0.152101,0.117226,0.045922
35.935936,0.231971,0.154217,0.11854,0.045922
35.976977,0.233723,0.155676,0.119708,0.045922
36.018018,0.238248,0.159104,0.122628,0.064102
36.059059,0.240438,0.160928,0.123869,0.064102
36.1001,0.244453,0.163919,0.125839,0.064102
36.141141,0.24635,0.165086,0.126788,0.064102
36.182182,0.248832,0.167202,0.128029,0.064102
36.223223,0.252263,0.169463,0.129562,0.064102
36.264264,0.255401,0.171725,0.130584,0.064102
36.305305,0.258175,0.17384,0.132117,0.064102
36.346346,0.261168,0.175956,0.133431,0.064102
36.387387,0.26438,0.178436,0.134526,0.064102
36.428428,0.267445,0.180989,0.136131,0.064102
36.469469,0.271752,0.183615,0.137591,0.064102
36.510511,0.273869,0.185439,0.13854,0.064102
36.551552,0.277518,0.18843,0.140073,0.064102
36.592593,0.279489,0.190108,0.141168,0.064102
36.633634,0.282628,0.191932,0.142263,0.064102
36.674675,0.284672,0.19361,0.143504,0.064102
36.715716,0.286788,0.19536,0.144234,0.064102
36.756757,0.290803,0.198351,0.146496,0.064102
36.797798,0.293504,0.200248,0.147445,0.064102
36.838839,0.296861,0.202874,0.149051,0.064102
36.87988,0.299635,0.205063,0.150073,0.064102
36.920921,0.303577,0.208054,0.151679,0.064102
36.961962,0.307153,0.20995,0.152774,0.064102
37.003003,0.312701,0.216443,0.157956,0.083011
37.044044,0.315109,0.218267,0.159051,0.083011
37.085085,0.318978,0.221841,0.161679,0.083011
37.126126,0.32146,0.223519,0.162701,0.083011
37.167167,0.325036,0.226145,0.164307,0.083011
37.208208,0.32781,0.228261,0.165547,0.083011
37.249249,0.330803,0.230449,0.166934,0.083011
37.29029,0.334599,0.233513,0.168613,0.083011
37.331331,0.337664,0.235994,0.170219,0.083011
37.372372,0.34219,0.239057,0.171971,0.083011
37.413413,0.344672,0.240881,0.173066,0.083011
37.454454,0.347956,0.243362,0.174526,0.083011
37.495495,0.35073,0.244966,0.175547,0.083011
37.536537,0.354088,0.247447,0.176569,0.083011
37.577578,0.356204,0.249198,0.177591,0.083011
37.618619,0.359635,0.25197,0.178759,0.083011
37.65966,0.362847,0.254523,0.180073,0.083011
37.700701,0.366569,0.257368,0.182044,0.083011
37.741742,0.368832,0.2589,0.18292,0.083011
37.782783,0.371606,0.261015,0.184307,0.083011
37.823824,0.375912,0.264152,0.185766,0.083011
37.864865,0.378102,0.26583,0.186934,0.083011
37.905906,0.382482,0.268821,0.188905,0.083011
37.946947,0.386058,0.271156,0.190219,0.083011
37.987988,0.389854,0.273928,0.191971,0.083011
38.029029,0.393942,0.277429,0.194891,0.101336
38.07007,0.398321,0.280931,0.196496,0.101336
38.111111,0.40073,0.283338,0.197737,0.101336
38.152152,0.404672,0.286621,0.199416,0.101336
38.193193,0.407226,0.288737,0.200365,0.101336
38.234234,0.411752,0.293041,0.202482,0.101336
38.275275,0.414015,0.294864,0.203504,0.101336
38.316316,0.416277,0.296542,0.204526,0.101336
38.357357,0.421314,0.299971,0.206131,0.101336
38.398398,0.424307,0.302232,0.207591,0.101336
38.439439,0.428759,0.305807,0.209635,0.101336
38.48048,0.431533,0.307776,0.210511,0.101336
38.521522,0.437153,0.311935,0.212774,0.101336
38.562563,0.440292,0.314634,0.214307,0.101336
38.603604,0.444015,0.317625,0.21635,0.101336
38.644645,0.44781,0.320397,0.217883,0.101336
38.685686,0.451971,0.324263,0.220365,0.101336
38.726727,0.454818,0.326962,0.222044,0.101336
38.767768,0.459854,0.330391,0.22365,0.101336
38.808809,0.462482,0.332361,0.224672,0.101336
38.84985,0.465036,0.334257,0.226131,0.101336
38.890891,0.470292,0.337686,0.227153,0.101336
38.931932,0.472847,0.339802,0.228394,0.101336
38.972973,0.477226,0.343449,0.230438,0.101336
39.014014,0.480511,0.348118,0.234672,0.115792
39.055055,0.484088,0.351547,0.236788,0.115792
39.096096,0.486934,0.353662,0.238321,0.115792
39.137137,0.490365,0.356653,0.240438,0.115792
39.178178,0.492993,0.358331,0.241533,0.115792
39.219219,0.497664,0.36227,0.243942,0.115792
39.26026,0.500511,0.364532,0.245255,0.115792
39.301301,0.504818,0.367596,0.247153,0.115792
39.342342,0.507664,0.369565,0.248686,0.115792
39.383383,0.51219,0.372921,0.250511,0.115792
39.424424,0.515182,0.375109,0.252044,0.115792
39.465465,0.518029,0.377444,0.253504,0.115792
39.506507,0.522409,0.380508,0.255182,0.115792
39.547548,0.525328,0.382769,0.256423,0.115792
39.588589,0.529854,0.386344,0.25854,0.115792
39.62963,0.53219,0.388095,0.25927,0.115792
39.670671,0.53708,0.392107,0.26146,0.115792
39.711712,0.540292,0.394368,0.262774,0.115792
39.752753,0.544818,0.398526,0.265328,0.115792
39.793794,0.547956,0.401371,0.266715,0.115792
39.834835,0.552555,0.404946,0.269051,0.115792
39.875876,0.555693,0.407572,0.270657,0.115792
39.916917,0.561095,0.412168,0.272993,0.115792
39.957958,0.563942,0.414502,0.274453,0.115792
39.998999,0.56708,0.416764,0.275474,0.115792
40.04004,0.570292,0.421725,0.278905,0.192816
40.081081,0.572555,0.423402,0.280073,0.192816
40.122122,0.575839,0.426466,0.282555,0.192816
40.163163,0.578102,0.428947,0.284015,0.192816
40.204204,0.581022,0.431865,0.285912,0.192816
40.245245,0.583723,0.434856,0.28781,0.192816
40.286286,0.586642,0.43843,0.29,0.192816
40.327327,0.588832,0.440619,0.291022,0.192816
40.368368,0.593139,0.444558,0.293285,0.192816
40.409409,0.595766,0.447111,0.294891,0.192816
40.45045,0.599343,0.451415,0.297883,0.192816
40.491491,0.601022,0.453166,0.298978,0.192816
40.532533,0.60365,0.4555,0.300365,0.192816
40.573574,0.607299,0.459586,0.302628,0.192816
40.614615,0.609708,0.461701,0.30365,0.192816
40.655656,0.613066,0.465786,0.30562,0.192816
40.696697,0.615109,0.467756,0.307372,0.192816
40.737738,0.618175,0.471477,0.309854,0.192816
40.778779,0.621022,0.473884,0.310876,0.192816
40.81982,0.623869,0.477094,0.313212,0.192816
40.860861,0.626204,0.479355,0.31438,0.192816
40.901902,0.629927,0.483513,0.31708,0.192816
40.942943,0.632044,0.486067,0.319197,0.192816
40.983984,0.635255,0.489641,0.321022,0.192816
41.025025,0.637591,0.493289,0.32438,0.239322
41.066066,0.639781,0.496061,0.326058,0.239322
41.107107,0.643358,0.499635,0.328613,0.239322
41.148148,0.645109,0.501313,0.329635,0.239322
41.189189,0.648321,0.505034,0.331898,0.239322
41.23023,0.65,0.507222,0.333139,0.239322
41.271271,0.653066,0.510724,0.335474,0.239322
41.312312,0.65562,0.513131,0.336715,0.239322
41.353353,0.659124,0.516997,0.338905,0.239322
41.394394,0.661898,0.519988,0.340365,0.239322
41.435435,0.665547,0.524146,0.341971,0.239322
41.476476,0.668978,0.527648,0.344526,0.239322
41.517518,0.672336,0.53166,0.346934,0.239322
41.558559,0.675036,0.535308,0.348686,0.239322
41.5996,0.67781,0.538591,0.350876,0.239322
41.640641,0.680511,0.5418,0.352847,0.239322
41.681682,0.682774,0.544354,0.354161,0.239322
41.722723,0.686861,0.548512,0.356058,0.239322
41.763764,0.690146,0.551868,0.358175,0.239322
41.804805,0.694964,0.556609,0.360438,0.239322
41.845846,0.697591,0.558871,0.361971,0.239322
41.886887,0.700438,0.562226,0.364088,0.239322
41.927928,0.703066,0.564853,0.365547,0.239322
41.968969,0.705912,0.568354,0.367956,0.239322
42.01001,0.709124,0.578859,0.379197,0.295466
42.051051,0.712409,0.582798,0.381606,0.295466
42.092092,0.714161,0.584695,0.38292,0.295466
42.133133,0.716423,0.58754,0.384745,0.295466
42.174174,0.719562,0.591334,0.38708,0.295466
42.215215,0.721825,0.593887,0.38854,0.295466
42.256256,0.725401,0.597899,0.390584,0.295466
42.297297,0.728248,0.600525,0.391752,0.295466
42.338338,0.73219,0.605121,0.395109,0.295466
42.379379,0.734088,0.606799,0.395985,0.295466
42.42042,0.738394,0.612124,0.398686,0.295466
42.461461,0.741387,0.614896,0.400073,0.295466
42.502503,0.745109,0.618763,0.402628,0.295466
42.543544,0.747445,0.620878,0.403869,0.295466
42.584585,0.750657,0.625328,0.407445,0.295466
42.625626,0.753285,0.628684,0.409124,0.295466
42.666667,0.757153,0.633499,0.411898,0.295466
42.707708,0.759635,0.636854,0.413942,0.295466
42.748749,0.761898,0.639262,0.415839,0.295466
42.78979,0.765109,0.642836,0.417737,0.295466
42.830831,0.767226,0.645463,0.41927,0.295466
42.871872,0.770803,0.649767,0.421533,0.295466
42.912913,0.772774,0.65232,0.423358,0.295466
42.953954,0.778394,0.656697,0.425839,0.295466
42.994995,0.780657,0.659542,0.427372,0.295466
43.036036,0.784088,0.665524,0.43292,0.335986
43.077077,0.786204,0.668369,0.434964,0.335986
43.118118,0.78927,0.672746,0.437299,0.335986
43.159159,0.79219,0.676102,0.439197,0.335986
43.2002,0.795547,0.680187,0.441679,0.335986
43.241241,0.797737,0.683397,0.44365,0.335986
43.282282,0.800146,0.686023,0.445328,0.335986
43.323323,0.80365,0.6904,0.447956,0.335986
43.364364,0.80562,0.692807,0.449854,0.335986
43.405405,0.809489,0.697038,0.453212,0.335986
43.446446,0.812117,0.69981,0.454526,0.335986
43.487487,0.815985,0.70499,0.457956,0.335986
43.528529,0.818321,0.707908,0.46,0.335986
43.56957,0.821825,0.712285,0.462993,0.335986
43.610611,0.824307,0.714765,0.464088,0.335986
43.651652,0.828321,0.720528,0.467007,0.335986
43.692693,0.831241,0.723957,0.468905,0.335986
43.733734,0.834672,0.728844,0.472336,0.335986
43.774775,0.837226,0.731544,0.473796,0.335986
43.815816,0.84,0.734753,0.476204,0.335986
43.856857,0.843431,0.739276,0.479051,0.335986
43.897898,0.845693,0.742778,0.481095,0.335986
43.938939,0.849051,0.747009,0.483358,0.335986
43.97998,0.85146,0.749635,0.485036,0.335986
44.021021,0.855912,0.758681,0.493577,0.376433
44.062062,0.857518,0.761891,0.495839,0.376433
44.103103,0.860803,0.766195,0.498613,0.376433
44.144144,0.862117,0.768456,0.500219,0.376433
44.185185,0.865401,0.772615,0.503212,0.376433
44.226226,0.867664,0.775678,0.505547,0.376433
44.267267,0.871314,0.780493,0.508686,0.376433
44.308308,0.872847,0.782973,0.51073,0.376433
44.349349,0.874015,0.785089,0.51219,0.376433
44.39039,0.877153,0.789539,0.514088,0.376433
44.431431,0.879635,0.792457,0.515912,0.376433
44.472472,0.882336,0.796907,0.519562,0.376433
44.513514,0.884526,0.80019,0.52146,0.376433
44.554555,0.88781,0.805077,0.524526,0.376433
44.595596,0.890073,0.807485,0.526277,0.376433
44.636637,0.892409,0.811059,0.528686,0.376433
44.677678,0.894088,0.814196,0.530584,0.376433
44.718719,0.89708,0.819303,0.533796,0.376433
44.75976,0.898905,0.821491,0.535328,0.376433
44.800801,0.901898,0.824847,0.537737,0.376433
44.841842,0.903577,0.826816,0.539124,0.376433
44.882883,0.905693,0.829443,0.541022,0.376433
44.923924,0.90781,0.832361,0.54365,0.376433
44.964965,0.909562,0.834549,0.545401,0.376433
45.006006,0.912555,0.841917,0.552263,0.498722
45.047047,0.914015,0.844543,0.554234,0.498722
45.088088,0.915547,0.847388,0.556496,0.498722
45.129129,0.916642,0.849431,0.55854,0.498722
45.17017,0.918832,0.852349,0.560365,0.498722
45.211211,0.920073,0.854173,0.561898,0.498722
45.252252,0.922044,0.857747,0.56438,0.498722
45.293293,0.923212,0.859425,0.565985,0.498722
45.334334,0.924818,0.862781,0.568686,0.498722
45.375375,0.925693,0.864896,0.570511,0.498722
45.416416,0.926788,0.86621,0.571241,0.498722
45.457457,0.928394,0.869346,0.573504,0.498722
45.498498,0.929562,0.871462,0.575109,0.498722
45.53954,0.931241,0.874088,0.577518,0.498722
45.580581,0.932117,0.876131,0.578905,0.498722
45.621622,0.93365,0.878976,0.580657,0.498722
45.662663,0.934891,0.88131,0.582117,0.498722
45.703704,0.936788,0.884593,0.584453,0.498722
45.744745,0.93781,0.886854,0.585839,0.498722
45.785786,0.939416,0.889481,0.587664,0.498722
45.826827,0.940365,0.891523,0.589562,0.498722
45.867868,0.941825,0.894514,0.591971,0.498722
45.908909,0.943139,0.896922,0.593942,0.498722
45.94995,0.944307,0.899183,0.595693,0.498722
45.990991,0.945839,0.901955,0.598175,0.498722
46.032032,0.946861,0.906916,0.603796,0.562897
46.073073,0.947956,0.907791,0.605912,0.562897
46.114114,0.948394,0.908083,0.607007,0.562897
46.155155,0.949489,0.909323,0.610438,0.562897
46.196196,0.950073,0.909907,0.612263,0.562897
46.237237,0.951387,0.910928,0.614599,0.562897
46.278278,0.952044,0.911439,0.616277,0.562897
46.319319,0.953358,0.912387,0.618394,0.562897
46.36036,0.953869,0.912971,0.620073,0.562897
46.401401,0.955401,0.914211,0.622555,0.562897
46.442442,0.956423,0.915013,0.624161,0.562897
46.483483,0.958102,0.916764,0.626277,0.562897
46.524525,0.958832,0.917275,0.627737,0.562897
46.565566,0.959343,0.917785,0.628832,0.562897
46.606607,0.960438,0.919244,0.631898,0.562897
46.647648,0.961241,0.92012,0.633358,0.562897
46.688689,0.962263,0.921141,0.635474,0.562897
46.72973,0.963066,0.921579,0.636934,0.562897
46.770771,0.96438,0.922819,0.639343,0.562897
46.811812,0.965547,0.92384,0.641314,0.562897
46.852853,0.966496,0.92457,0.642409,0.562897
46.893894,0.967518,0.925664,0.643942,0.562897
46.934935,0.968905,0.926831,0.646131,0.562897
46.975976,0.969416,0.927269,0.647591,0.562897
47.017017,0.971168,0.928874,0.656934,0.616704
47.058058,0.971241,0.928947,0.658102,0.616704
47.099099,0.971387,0.929165,0.659562,0.616704
47.14014,0.971752,0.929457,0.662336,0.616704
47.181181,0.972044,0.929822,0.664015,0.616704
47.222222,0.972409,0.93026,0.665766,0.616704
47.263263,0.972482,0.930624,0.667737,0.616704
47.304304,0.972628,0.930843,0.669124,0.616704
47.345345,0.972774,0.931062,0.670511,0.616704
47.386386,0.973066,0.931646,0.67219,0.616704
47.427427,0.973139,0.932083,0.673431,0.616704
47.468468,0.973504,0.932302,0.675255,0.616704
47.50951,0.973869,0.932448,0.676861,0.616704
47.550551,0.97438,0.932959,0.678978,0.616704
47.591592,0.974599,0.933178,0.679854,0.616704
47.632633,0.974745,0.933251,0.680584,0.616704
47.673674,0.974964,0.933397,0.682409,0.616704
47.714715,0.975255,0.93398,0.683796,0.616704
47.755756,0.975401,0.934418,0.685839,0.616704
47.796797,0.97562,0.934637,0.687153,0.616704
47.837838,0.975985,0.934783,0.688832,0.616704
47.878879,0.976204,0.935074,0.690292,0.616704
47.91992,0.97635,0.935293,0.69219,0.616704
47.960961,0.976715,0.935512,0.693431,0.616704
48.002002,0.976934,0.93646,0.701168,0.662919
48.043043,0.977007,0.936679,0.702774,0.662919
48.084084,0.977226,0.937044,0.704672,0.662919
48.125125,0.977445,0.937336,0.706642,0.662919
48.166166,0.977518,0.937409,0.70781,0.662919
48.207207,0.977591,0.937555,0.709343,0.662919
48.248248,0.977737,0.937774,0.710803,0.662919
48.289289,0.977883,0.937992,0.712774,0.662919
48.33033,0.978102,0.938211,0.714891,0.662919
48.371371,0.978248,0.938795,0.717153,0.662919
48.412412,0.978248,0.939014,0.718613,0.662919
48.453453,0.978613,0.939378,0.720438,0.662919
48.494494,0.978686,0.939524,0.721971,0.662919
48.535536,0.978686,0.939962,0.723504,0.662919
48.576577,0.978759,0.939962,0.724526,0.662919
48.617618,0.978905,0.940181,0.726496,0.662919
48.658659,0.978978,0.940473,0.727591,0.662919
48.6997,0.979051,0.940692,0.729051,0.662919
48.740741,0.979343,0.941056,0.731241,0.662919
48.781782,0.979562,0.941421,0.732117,0.662919
48.822823,0.98,0.942005,0.734307,0.662919
48.863864,0.98,0.942151,0.735547,0.662919
48.904905,0.980146,0.942442,0.737591,0.662919
48.945946,0.980146,0.942807,0.739343,0.662919
48.986987,0.980511,0.943172,0.741825,0.662919
49.028028,0.98073,0.943464,0.746715,0.70008
49.069069,0.980876,0.943683,0.748613,0.70008
49.11011,0.980949,0.943901,0.749781,0.70008
49.151151,0.981022,0.944339,0.75146,0.70008
49.192192,0.981168,0.944777,0.753066,0.70008
49.233233,0.98146,0.944923,0.754161,0.70008
49.274274,0.981752,0.945725,0.756058,0.70008
49.315315,0.981971,0.94609,0.757372,0.70008
49.356356,0.982044,0.946382,0.759927,0.70008
49.397397,0.982117,0.946528,0.761606,0.70008
49.438438,0.982263,0.946892,0.763504,0.70008
49.479479,0.982482,0.947257,0.764672,0.70008
49.520521,0.982701,0.947622,0.766496,0.70008
49.561562,0.982847,0.947914,0.767518,0.70008
49.602603,0.982993,0.948205,0.769562,0.70008
49.643644,0.982993,0.948205,0.770292,0.70008
49.684685,0.983431,0.94857,0.772628,0.70008
49.725726,0.983504,0.948716,0.773577,0.70008
49.766767,0.983723,0.949373,0.775328,0.70008
49.807808,0.983942,0.94981,0.776788,0.70008
49.848849,0.984161,0.949883,0.777883,0.70008
49.88989,0.984599,0.950467,0.77927,0.70008
49.930931,0.984745,0.950613,0.78073,0.70008
49.971972,0.985036,0.95105,0.782482,0.70008
50.013013,0.985693,0.951561,0.78854,0.754253
50.054054,0.985766,0.952072,0.789927,0.754253
50.095095,0.985839,0.952218,0.791387,0.754253
50.136136,0.985912,0.952801,0.793942,0.754253
50.177177,0.985912,0.952947,0.795036,0.754253
50.218218,0.986131,0.953166,0.796715,0.754253
50.259259,0.986277,0.953385,0.797956,0.754253
50.3003,0.986423,0.953896,0.800073,0.754253
50.341341,0.986569,0.954406,0.801314,0.754253
50.382382,0.986715,0.954625,0.802409,0.754253
50.423423,0.986861,0.95499,0.804234,0.754253
50.464464,0.986934,0.955355,0.805328,0.754253
50.505506,0.987007,0.955573,0.806569,0.754253
50.546547,0.987007,0.956011,0.807737,0.754253
50.587588,0.98708,0.956303,0.809051,0.754253
50.628629,0.987153,0.956449,0.81,0.754253
50.66967,0.987226,0.956814,0.811168,0.754253
50.710711,0.987299,0.957032,0.811971,0.754253
50.751752,0.987299,0.95747,0.813139,0.754253
50.792793,0.987518,0.957689,0.814015,0.754253
50.833834,0.987737,0.957981,0.815985,0.754253
50.874875,0.987883,0.958054,0.816934,0.754253
50.915916,0.987883,0.958273,0.817518,0.754253
50.956957,0.987956,0.958418,0.818686,0.754253
50.997998,0.987956,0.958637,0.819197,0.754253
51.039039,0.988029,0.959002,0.822555,0.79981
51.08008,0.988175,0.959367,0.823577,0.79981
51.121121,0.988175,0.959877,0.825547,0.79981
51.162162,0.988321,0.960534,0.826496,0.79981
51.203203,0.98854,0.960899,0.827883,0.79981
51.244244,0.98854,0.961118,0.829343,0.79981
51.285285,0.988613,0.961482,0.830876,0.79981
51.326326,0.988686,0.961774,0.832044,0.79981
51.367367,0.989124,0.962139,0.833942,0.79981
51.408408,0.989124,0.962358,0.834672,0.79981
51.449449,0.989197,0.962722,0.835474,0.79981
51.49049,0.98927,0.96316,0.837153,0.79981
51.531532,0.98927,0.96316,0.837664,0.79981
51.572573,0.989416,0.963452,0.838832,0.79981
51.613614,0.989635,0.963963,0.839781,0.79981
51.654655,0.989781,0.964619,0.841606,0.79981
51.695696,0.989854,0.964838,0.842774,0.79981
51.736737,0.989927,0.964984,0.843942,0.79981
51.777778,0.989927,0.965349,0.844234,0.79981
51.818819,0.990146,0.965786,0.845985,0.79981
51.85986,0.990219,0.966078,0.84708,0.79981
51.900901,0.990292,0.966297,0.848467,0.79981
51.941942,0.990292,0.966589,0.84927,0.79981
51.982983,0.990438,0.966954,0.850803,0.79981
52.024024,0.990657,0.968048,0.857372,0.824706
52.065065,0.990876,0.96834,0.858175,0.824706
52.106106,0.990949,0.968413,0.86,0.824706
52.147147,0.991095,0.968631,0.861314,0.824706
52.188188,0.991314,0.968996,0.862701,0.824706
52.229229,0.991314,0.969215,0.863358,0.824706
52.27027,0.991387,0.969653,0.864964,0.824706
52.311311,0.991533,0.97009,0.865912,0.824706
52.352352,0.991606,0.970309,0.867445,0.824706
52.393393,0.991606,0.97082,0.868102,0.824706
52.434434,0.991679,0.971404,0.870146,0.824706
52.475475,0.991825,0.971549,0.870949,0.824706
52.516517,0.991971,0.971841,0.871898,0.824706
52.557558,0.99219,0.972279,0.873577,0.824706
52.598599,0.99219,0.972425,0.874307,0.824706
52.63964,0.992409,0.973154,0.875328,0.824706
52.680681,0.992482,0.973373,0.876423,0.824706
52.721722,0.992701,0.973738,0.877737,0.824706
52.762763,0.992774,0.974176,0.878686,0.824706
52.803804,0.992847,0.97454,0.879781,0.824706
52.844845,0.993066,0.974832,0.880657,0.824706
52.885886,0.993285,0.975343,0.88146,0.824706
52.926927,0.993285,0.975635,0.882701,0.824706
52.967968,0.993431,0.976364,0.884453,0.824706
53.009009,0.993504,0.976656,0.886204,0.856392
53.05005,0.993504,0.976875,0.887007,0.856392
53.091091,0.99365,0.97724,0.888175,0.856392
53.132132,0.993723,0.977385,0.888978,0.856392
53.173173,0.993869,0.977677,0.890073,0.856392
53.214214,0.993869,0.977823,0.891022,0.856392
53.255255,0.993942,0.978115,0.891898,0.856392
53.296296,0.994015,0.978334,0.892701,0.856392
53.337337,0.994088,0.978772,0.893723,0.856392
53.378378,0.994088,0.978917,0.894891,0.856392
53.419419,0.994307,0.979647,0.896642,0.856392
53.46046,0.99438,0.979793,0.897372,0.856392
53.501502,0.994453,0.980085,0.898832,0.856392
53.542543,0.994526,0.980449,0.899708,0.856392
53.583584,0.994599,0.981252,0.901971,0.856392
53.624625,0.994599,0.981252,0.902701,0.856392
53.665666,0.994818,0.981617,0.903504,0.856392
53.706707,0.994818,0.981981,0.904599,0.856392
53.747748,0.994891,0.982127,0.90562,0.856392
53.788789,0.995036,0.982492,0.906861,0.856392
53.82983,0.995109,0.982784,0.907737,0.856392
53.870871,0.995401,0.983513,0.90927,0.856392
53.911912,0.995547,0.983732,0.910146,0.856392
53.952953,0.99562,0.984024,0.911241,0.856392
53.993994,0.99562,0.98417,0.912336,0.856392
54.035035,0.995766,0.984608,0.915912,0.87114
54.076076,0.995766,0.984753,0.916642,0.87114
54.117117,0.995912,0.984972,0.917226,0.87114
54.158158,0.995912,0.98541,0.917956,0.87114
54.199199,0.995912,0.985702,0.918905,0.87114
54.24024,0.995912,0.985994,0.920511,0.87114
54.281281,0.995912,0.985994,0.921022,0.87114
54.322322,0.996058,0.986285,0.921825,0.87114
54.363363,0.996058,0.986358,0.922482,0.87114
54.404404,0.996058,0.986504,0.923285,0.87114
54.445445,0.996058,0.986723,0.924161,0.87114
54.486486,0.996204,0.987307,0.925255,0.87114
54.527528,0.996277,0.987671,0.925839,0.87114
54.568569,0.996277,0.988036,0.926861,0.87114
54.60961,0.996277,0.988109,0.927226,0.87114
54.650651,0.996277,0.988182,0.928175,0.87114
54.691692,0.996277,0.988328,0.928394,0.87114
54.732733,0.996277,0.988401,0.929051,0.87114
54.773774,0.996277,0.988547,0.93,0.87114
54.814815,0.996423,0.988912,0.930438,0.87114
54.855856,0.996423,0.988985,0.931095,0.87114
54.896897,0.996496,0.989422,0.932044,0.87114
54.937938,0.996496,0.989568,0.93292,0.87114
54.978979,0.996569,0.989641,0.933358,0.87114
55.02002,0.996715,0.990225,0.936204,0.925531
55.061061,0.996715,0.990516,0.937226,0.925531
55.102102,0.996788,0.990662,0.937956,0.925531
55.143143,0.996788,0.990735,0.93854,0.925531
55.184184,0.996788,0.990881,0.939416,0.925531
55.225225,0.996788,0.990954,0.939854,0.925531
55.266266,0.996788,0.9911,0.940292,0.925531
55.307307,0.996788,0.991319,0.941022,0.925531
55.348348,0.996788,0.991465,0.941752,0.925531
55.389389,0.996788,0.991611,0.94219,0.925531
55.43043,0.996788,0.991684,0.942774,0.925531
55.471471,0.996788,0.99183,0.943431,0.925531
55.512513,0.996788,0.991903,0.943723,0.925531
55.553554,0.996788,0.992121,0.944964,0.925531
55.594595,0.996788,0.992121,0.945328,0.925531
55.635636,0.996788,0.99234,0.946058,0.925531
55.676677,0.996788,0.992413,0.946496,0.925531
55.717718,0.996861,0.992705,0.947664,0.925531
55.758759,0.996861,0.992778,0.948029,0.925531
55.7998,0.996861,0.992778,0.948467,0.925531
55.840841,0.996861,0.99307,0.949343,0.925531
55.881882,0.996861,0.993143,0.950073,0.925531
55.922923,0.996861,0.993216,0.95073,0.925531
55.963964,0.996934,0.993216,0.951095,0.925531
56.005005,0.996934,0.993507,0.953869,0.944659
56.046046,0.996934,0.993653,0.95438,0.944659
56.087087,0.996934,0.993726,0.954891,0.944659
56.128128,0.997007,0.993945,0.955547,0.944659
56.169169,0.997007,0.994018,0.95635,0.944659
56.21021,0.997007,0.994237,0.956715,0.944659
56.251251,0.997007,0.99431,0.957372,0.944659
56.292292,0.997007,0.99431,0.957956,0.944659
56.333333,0.997007,0.994383,0.95854,0.944659
56.374374,0.997007,0.994383,0.958905,0.944659
56.415415,0.997007,0.994529,0.959489,0.944659
56.456456,0.997007,0.994602,0.96,0.944659
56.497497,0.997007,0.994748,0.960438,0.944659
56.538539,0.997007,0.994748,0.960803,0.944659
56.57958,0.997007,0.994893,0.961314,0.944659
56.620621,0.997007,0.994893,0.961679,0.944659
56.661662,0.997007,0.995112,0.961752,0.944659
56.702703,0.997007,0.995258,0.962336,0.944659
56.743744,0.99708,0.995331,0.962555,0.944659
56.784785,0.99708,0.99555,0.96292,0.944659
56.825826,0.99708,0.99555,0.963358,0.944659
56.866867,0.997153,0.995623,0.963723,0.944659
56.907908,0.997299,0.995623,0.963869,0.944659
56.948949,0.997299,0.995696,0.964453,0.944659
56.98999,0.997299,0.995769,0.964672,0.944659
57.031031,0.997299,0.996134,0.968394,0.961597
57.072072,0.997299,0.996425,0.968832,0.961597
57.113113,0.997299,0.996571,0.969416,0.961597
57.154154,0.997299,0.996644,0.969927,0.961597
57.195195,0.997299,0.996644,0.970584,0.961597
57.236236,0.997299,0.996863,0.971095,0.961597
57.277277,0.997299,0.996863,0.97146,0.961597
57.318318,0.997299,0.996863,0.971898,0.961597
57.359359,0.997299,0.996936,0.972263,0.961597
57.4004,0.997299,0.997082,0.972628,0.961597
57.441441,0.997299,0.997155,0.973212,0.961597
57.482482,0.997372,0.997155,0.973358,0.961597
57.523524,0.997372,0.997301,0.973723,0.961597
57.564565,0.997372,0.997301,0.973942,0.961597
57.605606,0.997372,0.99752,0.974745,0.961597
57.646647,0.997372,0.99752,0.975109,0.961597
57.687688,0.997372,0.99752,0.975547,0.961597
57.728729,0.997372,0.997666,0.976131,0.961597
57.76977,0.997372,0.997666,0.976496,0.961597
57.810811,0.997372,0.997666,0.976861,0.961597
57.851852,0.997372,0.997739,0.97708,0.961597
57.892893,0.997372,0.997811,0.977445,0.961597
57.933934,0.997372,0.997884,0.97781,0.961597
57.974975,0.997372,0.997884,0.978175,0.961597
58.016016,0.997664,0.997957,0.979416,0.972184
58.057057,0.997664,0.998103,0.98,0.972184
58.098098,0.997664,0.998103,0.980219,0.972184
58.139139,0.997664,0.998103,0.98073,0.972184
58.18018,0.997664,0.998103,0.981022,0.972184
58.221221,0.997664,0.998176,0.981314,0.972184
58.262262,0.997664,0.998249,0.981825,0.972184
58.303303,0.997664,0.998322,0.982117,0.972184
58.344344,0.997664,0.998322,0.982263,0.972184
58.385385,0.997664,0.998322,0.982628,0.972184
58.426426,0.997664,0.998322,0.982993,0.972184
58.467467,0.997737,0.998395,0.983285,0.972184
58.508509,0.997737,0.998395,0.983358,0.972184
58.54955,0.997737,0.998468,0.983577,0.972184
58.590591,0.997737,0.998541,0.984161,0.972184
58.631632,0.997737,0.998541,0.984526,0.972184
58.672673,0.997737,0.998541,0.984964,0.972184
58.713714,0.997737,0.998541,0.985109,0.972184
58.754755,0.997737,0.998541,0.985328,0.972184
58.795796,0.997737,0.998614,0.985328,0.972184
58.836837,0.997737,0.998687,0.985766,0.972184
58.877878,0.997737,0.998687,0.985985,0.972184
58.918919,0.997737,0.99876,0.986423,0.972184
58.95996,0.997737,0.99876,0.986788,0.972184
59.001001,0.997737,0.998833,0.988029,0.98277
59.042042,0.997737,0.998833,0.988175,0.98277
59.083083,0.997737,0.998833,0.988321,0.98277
59.124124,0.997737,0.998906,0.988613,0.98277
59.165165,0.997737,0.998979,0.988759,0.98277
59.206206,0.997737,0.998979,0.988832,0.98277
59.247247,0.997737,0.998979,0.988978,0.98277
59.288288,0.997737,0.998979,0.989124,0.98277
59.329329,0.997737,0.998979,0.98927,0.98277
59.37037,0.997737,0.998979,0.989489,0.98277
59.411411,0.997737,0.998979,0.989562,0.98277
59.452452,0.997737,0.999052,0.989854,0.98277
59.493493,0.997737,0.999125,0.990146,0.98277
59.534535,0.997737,0.999198,0.990365,0.98277
59.575576,0.997737,0.999198,0.990365,0.98277
59.616617,0.997737,0.999343,0.990365,0.98277
59.657658,0.997737,0.999343,0.990657,0.98277
59.698699,0.997737,0.999343,0.990803,0.98277
59.73974,0.997737,0.999416,0.991095,0.98277
59.780781,0.997737,0.999416,0.991095,0.98277
59.821822,0.99781,0.999416,0.99146,0.98277
59.862863,0.99781,0.999416,0.991679,0.98277
59.903904,0.99781,0.999416,0.991752,0.98277
59.944945,0.997883,0.999562,0.991971,0.98277
59.985986,0.997883,0.999562,0.99219,0.98277
60.027027,0.998175,0.999635,0.992701,0.991239
60.068068,0.998175,0.999708,0.993066,0.991239
60.109109,0.998175,0.999708,0.993212,0.991239
60.15015,0.998175,0.999781,0.993431,0.991239
60.191191,0.998175,0.999781,0.993431,0.991239
60.232232,0.998175,0.999781,0.993504,0.991239
60.273273,0.998175,0.999781,0.993504,0.991239
60.314314,0.998175,0.999781,0.993577,0.991239
60.355355,0.998248,0.999781,0.993723,0.991239
60.396396,0.998321,0.999854,0.993796,0.991239
60.437437,0.998321,0.999854,0.993796,0.991239
60.478478,0.998321,0.999854,0.993796,0.991239
60.51952,0.998467,0.999854,0.993796,0.991239
60.560561,0.998467,0.999854,0.994088,0.991239
60.601602,0.998467,0.999854,0.994088,0.991239
60.642643,0.998467,0.999854,0.994234,0.991239
60.683684,0.998467,0.999854,0.99438,0.991239
60.724725,0.998467,0.999854,0.994453,0.991239
60.765766,0.998467,0.999854,0.994453,0.991239
60.806807,0.998467,0.999854,0.994453,0.991239
60.847848,0.998467,0.999854,0.994453,0.991239
60.888889,0.998467,0.999854,0.994453,0.991239
60.92993,0.998467,0.999854,0.994526,0.991239
60.970971,0.998467,0.999854,0.994672,0.991239
61.012012,0.999051,0.999854,0.994818,0.99175
61.053053,0.999051,0.999854,0.994964,0.99175
61.094094,0.999051,0.999854,0.995109,0.99175
61.135135,0.999051,0.999854,0.995328,0.99175
61.176176,0.999051,0.999854,0.995328,0.99175
61.217217,0.999051,0.999854,0.995328,0.99175
61.258258,0.999051,0.999854,0.995328,0.99175
61.299299,0.999051,0.999854,0.995328,0.99175
61.34034,0.999051,0.999854,0.995401,0.99175
61.381381,0.999051,0.999854,0.995401,0.99175
61.422422,0.999051,0.999854,0.995474,0.99175
61.463463,0.999051,0.999854,0.995474,0.99175
61.504505,0.999124,0.999854,0.995474,0.99175
61.545546,0.999124,0.999854,0.995474,0.99175
61.586587,0.999124,0.999854,0.995547,0.99175
61.627628,0.999197,0.999854,0.99562,0.99175
61.668669,0.999197,0.999854,0.995766,0.99175
61.70971,0.999197,0.999854,0.995839,0.99175
61.750751,0.999197,0.999854,0.995912,0.99175
61.791792,0.999197,0.999854,0.996204,0.99175
61.832833,0.999197,0.999854,0.996204,0.99175
61.873874,0.999197,0.999854,0.996204,0.99175
61.914915,0.99927,0.999854,0.996204,0.99175
61.955956,0.99927,0.999854,0.996204,0.99175
61.996997,0.99927,0.999854,0.996204,0.99175
62.038038,0.99927,0.999854,0.996642,0.99175
62.079079,0.99927,0.999854,0.996642,0.99175
62.12012,0.99927,0.999854,0.996642,0.99175
62.161161,0.99927,0.999854,0.996642,0.99175
62.202202,0.99927,0.999854,0.996642,0.99175
62.243243,0.99927,0.999854,0.996642,0.99175
62.284284,0.99927,0.999854,0.996642,0.99175
62.325325,0.99927,0.999854,0.996642,0.99175
62.366366,0.99927,0.999854,0.996642,0.99175
62.407407,0.99927,0.999854,0.996642,0.99175
62.448448,0.99927,0.999854,0.996715,0.99175
62.489489,0.999343,0.999854,0.996788,0.99175
62.530531,0.999343,0.999854,0.996788,0.99175
62.571572,0.999343,0.999854,0.996861,0.99175
62.612613,0.999343,0.999854,0.996861,0.99175
62.653654,0.999343,0.999854,0.996861,0.99175
62.694695,0.999343,0.999854,0.996861,0.99175
62.735736,0.999343,0.999854,0.996861,0.99175
62.776777,0.999416,0.999854,0.996861,0.99175
62.817818,0.999416,0.999854,0.997007,0.99175
62.858859,0.999416,0.999854,0.997007,0.99175
62.8999,0.999416,0.999854,0.997007,0.99175
62.940941,0.999416,0.999854,0.997007,0.99175
62.981982,0.999416,0.999854,0.997007,0.99175
63.023023,0.999416,0.999854,0.997372,0.995473
63.064064,0.999489,0.999854,0.997372,0.995473
63.105105,0.999489,0.999854,0.997372,0.995473
63.146146,0.999562,0.999854,0.997445,0.995473
63.187187,0.999562,0.999854,0.997445,0.995473
63.228228,0.999562,0.999854,0.997445,0.995473
63.269269,0.999562,0.999854,0.997518,0.995473
63.31031,0.999562,0.999854,0.997518,0.995473
63.351351,0.999562,0.999854,0.997518,0.995473
63.392392,0.999562,0.999854,0.997518,0.995473
63.433433,0.999562,0.999854,0.997518,0.995473
63.474474,0.999562,0.999854,0.997591,0.995473
63.515516,0.999562,0.999854,0.997591,0.995473
63.556557,0.999635,0.999854,0.997591,0.995473
63.597598,0.999635,0.999854,0.997591,0.995473
63.638639,0.999635,0.999854,0.997664,0.995473
63.67968,0.999635,0.999854,0.997737,0.995473
63.720721,0.999635,0.999854,0.99781,0.995473
63.761762,0.999635,0.999854,0.997956,0.995473
63.802803,0.999635,0.999854,0.997956,0.995473
63.843844,0.999635,0.999854,0.998029,0.995473
63.884885,0.999635,0.999854,0.998029,0.995473
63.925926,0.999635,0.999854,0.998029,0.995473
63.966967,0.999635,0.999854,0.998102,0.995473
64.008008,0.999635,0.999854,0.998102,0.995473
64.049049,0.999635,0.999854,0.998175,0.995473
64.09009,0.999635,0.999854,0.998175,0.995473
64.131131,0.999635,0.999854,0.998175,0.995473
64.172172,0.999635,0.999854,0.998175,0.995473
64.213213,0.999635,0.999854,0.998175,0.995473
64.254254,0.999635,0.999854,0.998248,0.995473
64.295295,0.999635,0.999854,0.998248,0.995473
64.336336,0.999635,0.999854,0.998394,0.995473
64.377377,0.999635,0.999854,0.998467,0.995473
64.418418,0.999635,0.999854,0.998467,0.995473
64.459459,0.999635,0.999854,0.99854,0.995473
64.500501,0.999635,0.999854,0.998613,0.995473
64.541542,0.999635,0.999854,0.998613,0.995473
64.582583,0.999635,0.999854,0.998686,0.995473
64.623624,0.999635,0.999854,0.998686,0.995473
64.664665,0.999635,0.999854,0.998686,0.995473
64.705706,0.999635,0.999854,0.998759,0.995473
64.746747,0.999635,0.999854,0.998759,0.995473
64.787788,0.999635,0.999854,0.998832,0.995473
64.828829,0.999635,0.999854,0.998832,0.995473
64.86987,0.999635,0.999854,0.998832,0.995473
64.910911,0.999635,0.999854,0.998832,0.995473
64.951952,0.999635,0.999854,0.998832,0.995473
64.992993,0.999635,0.999854,0.998832,0.995473
65.034034,0.999708,0.999854,0.998832,0.997007
65.075075,0.999781,0.999854,0.998832,0.997007
65.116116,0.999781,0.999854,0.998832,0.997007
65.157157,0.999781,0.999854,0.998905,0.997007
65.198198,0.999781,0.999854,0.998905,0.997007
65.239239,0.999781,0.999854,0.998905,0.997007
65.28028,0.999781,0.999854,0.998978,0.997007
65.321321,0.999781,0.999854,0.998978,0.997007
65.362362,0.999781,0.999854,0.998978,0.997007
65.403403,0.999781,0.999854,0.998978,0.997007
65.444444,0.999781,0.999854,0.998978,0.997007
65.485485,0.999781,0.999854,0.998978,0.997007
65.526527,0.999781,0.999854,0.998978,0.997007
65.567568,0.999781,0.999854,0.998978,0.997007
65.608609,0.999781,0.999854,0.998978,0.997007
65.64965,0.999781,0.999854,0.999051,0.997007
65.690691,0.999781,0.999854,0.999051,0.997007
65.731732,0.999781,0.999854,0.999051,0.997007
65.772773,0.999781,0.999854,0.999051,0.997007
65.813814,0.999854,0.999854,0.999051,0.997007
65.854855,0.999854,0.999854,0.999124,0.997007
65.895896,0.999854,0.999854,0.999124,0.997007
65.936937,0.999854,0.999854,0.999124,0.997007
65.977978,0.999854,0.999854,0.999197,0.997007
66.019019,0.999854,0.999854,0.99927,0.998978
66.06006,0.999854,0.999854,0.99927,0.998978
66.101101,0.999854,0.999854,0.99927,0.998978
66.142142,0.999854,0.999854,0.99927,0.998978
66.183183,0.999854,0.999854,0.99927,0.998978
66.224224,0.999854,0.999854,0.99927,0.998978
66.265265,0.999854,0.999854,0.99927,0.998978
66.306306,0.999854,0.999854,0.99927,0.998978
66.347347,0.999854,0.999854,0.99927,0.998978
66.388388,0.999854,0.999854,0.999343,0.998978
66.429429,0.999854,0.999854,0.999343,0.998978
66.47047,0.999854,0.999854,0.999416,0.998978
66.511512,0.999854,0.999854,0.999416,0.998978
66.552553,0.999854,0.999854,0.999562,0.998978
66.593594,0.999854,0.999854,0.999562,0.998978
66.634635,0.999854,0.999854,0.999562,0.998978
66.675676,0.999854,0.999854,0.999562,0.998978
66.716717,0.999854,0.999854,0.999562,0.998978
66.757758,0.999854,0.999854,0.999635,0.998978
66.798799,0.999854,0.999854,0.999635,0.998978
66.83984,0.999854,0.999854,0.999635,0.998978
66.880881,0.999854,0.999854,0.999635,0.998978
66.921922,0.999854,0.999854,0.999635,0.998978
66.962963,0.999854,0.999854,0.999635,0.998978
67.004004,0.999854,0.999854,0.999781,0.998978
67.045045,0.999854,0.999854,0.999781,0.998978
67.086086,0.999854,0.999854,0.999781,0.998978
67.127127,0.999854,0.999854,0.999781,0.998978
67.168168,0.999854,0.999854,0.999781,0.998978
67.209209,0.999854,0.999854,0.999781,0.998978
67.25025,0.999854,0.999854,0.999781,0.998978
67.291291,0.999854,0.999854,0.999781,0.998978
67.332332,0.999854,0.999854,0.999781,0.998978
67.373373,0.999854,0.999854,0.999781,0.998978
67.414414,0.999854,0.999854,0.999781,0.998978
67.455455,0.999854,0.999854,0.999781,0.998978
67.496496,0.999854,0.999854,0.999781,0.998978
67.537538,0.999854,0.999854,0.999781,0.998978
67.578579,0.999854,0.999854,0.999781,0.998978
67.61962,0.999854,0.999854,0.999781,0.998978
67.660661,0.999854,0.999854,0.999781,0.998978
67.701702,0.999854,0.999854,0.999854,0.998978
67.742743,0.999854,0.999854,0.999854,0.998978
67.783784,0.999854,0.999854,0.999854,0.998978
67.824825,0.999854,0.999854,0.999854,0.998978
67.865866,0.999854,0.999854,0.999854,0.998978
67.906907,0.999854,0.999854,0.999854,0.998978
67.947948,0.999854,0.999854,0.999854,0.998978
67.988989,0.999854,0.999854,0.999854,0.998978
68.03003,0.999854,0.999854,0.999927,1.0
68.071071,0.999854,0.999854,0.999927,1.0
68.112112,0.999854,0.999854,0.999927,1.0
68.153153,0.999854,0.999854,0.999927,1.0
68.194194,0.999854,0.999854,0.999927,1.0
68.235235,0.999854,0.999854,0.999927,1.0
68.276276,0.999854,0.999854,0.999927,1.0
68.317317,0.999854,0.999854,0.999927,1.0
68.358358,0.999854,0.999854,0.999927,1.0
68.399399,0.999854,0.999854,0.999927,1.0
68.44044,0.999854,0.999854,0.999927,1.0
68.481481,0.999854,0.999854,0.999927,1.0
68.522523,0.999854,0.999854,0.999927,1.0
68.563564,0.999854,0.999854,0.999927,1.0
68.604605,0.999854,0.999927,0.999927,1.0
68.645646,0.999854,0.999927,0.999927,1.0
68.686687,0.999854,0.999927,0.999927,1.0
68.727728,0.999854,0.999927,0.999927,1.0
68.768769,0.999854,0.999927,0.999927,1.0
68.80981,0.999854,0.999927,0.999927,1.0
68.850851,0.999854,0.999927,0.999927,1.0
68.891892,0.999854,0.999927,0.999927,1.0
68.932933,0.999854,0.999927,0.999927,1.0
68.973974,0.999854,0.999927,0.999927,1.0
69.015015,0.999927,0.999927,1.0,1.0
69.056056,0.999927,0.999927,1.0,1.0
69.097097,0.999927,0.999927,1.0,1.0
69.138138,0.999927,0.999927,1.0,1.0
69.179179,0.999927,0.999927,1.0,1.0
69.22022,0.999927,0.999927,1.0,1.0
69.261261,0.999927,0.999927,1.0,1.0
69.302302,0.999927,0.999927,1.0,1.0
69.343343,0.999927,0.999927,1.0,1.0
69.384384,1.0,1.0,1.0,1.0
69.425425,1.0,1.0,1.0,1.0
69.466466,1.0,1.0,1.0,1.0
69.507508,1.0,1.0,1.0,1.0
69.548549,1.0,1.0,1.0,1.0
69.58959,1.0,1.0,1.0,1.0
69.630631,1.0,1.0,1.0,1.0
69.671672,1.0,1.0,1.0,1.0
69.712713,1.0,1.0,1.0,1.0
69.753754,1.0,1.0,1.0,1.0
69.794795,1.0,1.0,1.0,1.0
69.835836,1.0,1.0,1.0,1.0
69.876877,1.0,1.0,1.0,1.0
69.917918,1.0,1.0,1.0,1.0
69.958959,1.0,1.0,1.0,1.0
70.0,1.0,1.0,1.0,1.0


==> s54_result.txt <==
probability,miqp_cond_hiear_dd0,max_max_max,sum_max_max,sota_vital_priority_with_timeout_algorithm,sota_algorithm
29.0,0.0,0.0,0.0,0.0,0.0
29.20603,0.000219,0.000365,0.000365,0.000146,0.000146
29.41206,0.000365,0.000584,0.000657,0.000219,0.000292
29.61809,0.000511,0.000876,0.000949,0.000219,0.000292
29.824121,0.00073,0.001168,0.001168,0.000292,0.000438
30.030151,0.001168,0.001898,0.001898,0.000438,0.000583
30.236181,0.003723,0.005547,0.006277,0.001752,0.00175
30.442211,0.00562,0.009196,0.010438,0.002628,0.002553
30.648241,0.008686,0.013429,0.014964,0.004307,0.004303
30.854271,0.011825,0.017808,0.020073,0.005912,0.005908
31.060302,0.016204,0.022916,0.026131,0.008613,0.008752
31.266332,0.022774,0.031309,0.03562,0.011825,0.011815
31.472362,0.030292,0.04087,0.046715,0.016788,0.016264
31.678392,0.037153,0.049847,0.057518,0.020438,0.019692
31.884422,0.045109,0.059042,0.068029,0.025036,0.023922
32.090452,0.052482,0.068457,0.079051,0.029124,0.027423
32.296482,0.058175,0.076193,0.088175,0.033139,0.030851
32.502513,0.065474,0.085608,0.098394,0.038467,0.0353
32.708543,0.071825,0.093563,0.108248,0.042628,0.038874
32.914573,0.080292,0.102832,0.119197,0.047956,0.04325
33.120603,0.089854,0.113779,0.131022,0.054526,0.049012
33.326633,0.09854,0.12261,0.141387,0.060292,0.053242
33.532663,0.106934,0.132316,0.151825,0.065839,0.057399
33.738693,0.116058,0.141001,0.162263,0.071971,0.06214
33.944724,0.125474,0.149759,0.172336,0.078029,0.066151
34.150754,0.135328,0.159174,0.183358,0.084964,0.071694
34.356784,0.144745,0.169683,0.195255,0.091095,0.07556
34.562814,0.153358,0.17939,0.205255,0.097518,0.080082
34.768844,0.163358,0.189826,0.216423,0.104161,0.084385
34.974874,0.173504,0.200409,0.227883,0.110803,0.088615
35.180905,0.185766,0.212159,0.240657,0.120949,0.09496
35.386935,0.199562,0.225515,0.255474,0.130949,0.101451
35.592965,0.212263,0.238724,0.269635,0.139489,0.107286
35.798995,0.223358,0.250328,0.281533,0.147445,0.112829
36.005025,0.237372,0.263465,0.295474,0.15781,0.121071
36.211055,0.251679,0.277551,0.310073,0.168613,0.128072
36.417085,0.26781,0.293534,0.326715,0.181168,0.134928
36.623116,0.282044,0.30616,0.34,0.19146,0.140471
36.829146,0.296642,0.319005,0.35365,0.202409,0.147546
37.035176,0.315547,0.334623,0.369489,0.21854,0.157902
37.241206,0.331241,0.348562,0.384599,0.230657,0.165925
37.447236,0.347445,0.36294,0.398832,0.24292,0.173219
37.653266,0.363212,0.376368,0.413942,0.254964,0.179053
37.859296,0.378467,0.389797,0.426934,0.26635,0.185982
38.065327,0.397372,0.404758,0.441606,0.280438,0.19488
38.271357,0.414234,0.419428,0.456861,0.295328,0.202319
38.477387,0.431825,0.434681,0.472044,0.308248,0.209175
38.683417,0.452409,0.45227,0.489562,0.324599,0.218948
38.889447,0.470657,0.467669,0.504307,0.338029,0.225877
39.095477,0.487372,0.480514,0.516715,0.353942,0.237328
39.301508,0.505109,0.496059,0.531387,0.368102,0.24608
39.507538,0.522628,0.511312,0.546204,0.381022,0.254175
39.713568,0.54073,0.52642,0.559854,0.394818,0.261761
39.919598,0.561606,0.543278,0.575401,0.412701,0.271971
40.125628,0.57635,0.558021,0.589416,0.426934,0.281526
40.331658,0.589416,0.572106,0.602701,0.441022,0.289986
40.537688,0.605912,0.589622,0.619489,0.457591,0.299905
40.743719,0.618832,0.603926,0.631971,0.471898,0.30873
40.949749,0.632701,0.618596,0.645255,0.486277,0.318139
41.155779,0.646788,0.633776,0.658905,0.50292,0.329371
41.361809,0.66,0.648081,0.672117,0.517372,0.33805
41.567839,0.676569,0.665012,0.688248,0.536788,0.348698
41.773869,0.692263,0.681433,0.703577,0.55365,0.357961
41.979899,0.706277,0.696176,0.71708,0.568467,0.366859
42.18593,0.720365,0.711867,0.730803,0.592628,0.386551
42.39196,0.735182,0.727485,0.745401,0.608321,0.395595
42.59799,0.750219,0.743541,0.759635,0.625693,0.406316
42.80402,0.76635,0.760546,0.775036,0.64438,0.417402
43.01005,0.782117,0.777332,0.789489,0.663139,0.430603
43.21608,0.79562,0.791563,0.803431,0.68,0.440668
43.422111,0.81073,0.807838,0.81781,0.698248,0.452556
43.628141,0.826131,0.823967,0.833431,0.716131,0.463569
43.834171,0.842336,0.840972,0.849416,0.737518,0.476698
44.040201,0.857445,0.856444,0.863212,0.760876,0.493764
44.246231,0.869051,0.868559,0.873942,0.777664,0.505215
44.452261,0.881971,0.882864,0.886423,0.796058,0.517322
44.658291,0.893723,0.894614,0.897737,0.812847,0.528627
44.864322,0.904672,0.906145,0.908029,0.828321,0.539129
45.070352,0.915401,0.917092,0.917664,0.846496,0.55481
45.276382,0.923212,0.925193,0.925182,0.858832,0.564291
45.482412,0.929489,0.931616,0.930584,0.869927,0.573116
45.688442,0.936788,0.93906,0.937445,0.88365,0.582744
45.894472,0.943431,0.945409,0.943285,0.896204,0.592298
46.100503,0.949124,0.951394,0.948467,0.908248,0.606156
46.306533,0.954234,0.956795,0.953358,0.912482,0.616585
46.512563,0.959562,0.961903,0.958102,0.917007,0.626213
46.718593,0.964307,0.967377,0.962482,0.921679,0.63635
46.924623,0.969781,0.972632,0.967664,0.926423,0.644811
47.130653,0.972774,0.975259,0.969781,0.929489,0.660856
47.336683,0.974015,0.976938,0.971752,0.931241,0.669754
47.542714,0.975474,0.978397,0.97292,0.93292,0.677704
47.748744,0.976715,0.979565,0.974015,0.934526,0.684633
47.954774,0.978175,0.981317,0.975328,0.935693,0.692947
48.160804,0.978978,0.982119,0.976423,0.937518,0.707096
48.366834,0.979708,0.983141,0.977445,0.938905,0.716359
48.572864,0.980146,0.983652,0.977956,0.940073,0.723871
48.778894,0.980949,0.984236,0.978686,0.941606,0.731456
48.984925,0.981898,0.985112,0.979781,0.943285,0.741157
49.190955,0.982482,0.985623,0.981022,0.944891,0.75217
49.396985,0.983431,0.986352,0.98219,0.946715,0.760703
49.603015,0.984307,0.986717,0.982847,0.948394,0.768726
49.809045,0.985255,0.987301,0.983577,0.950073,0.775946
50.015075,0.986715,0.987958,0.98438,0.951825,0.787908
50.221106,0.987153,0.988396,0.984745,0.953358,0.796222
50.427136,0.988029,0.989272,0.985912,0.955109,0.803734
50.633166,0.988321,0.989564,0.986496,0.956569,0.809496
50.839196,0.988832,0.990074,0.987226,0.958102,0.815477
51.045226,0.989124,0.990366,0.987664,0.959051,0.822187
51.251256,0.989635,0.991023,0.988613,0.961241,0.829991
51.457286,0.990365,0.99168,0.989343,0.962993,0.835971
51.663317,0.990949,0.992264,0.990219,0.964672,0.841368
51.869347,0.991314,0.992629,0.99073,0.966204,0.847422
52.075377,0.992044,0.993286,0.991752,0.968467,0.858216
52.281407,0.992409,0.993797,0.992263,0.969708,0.86478
52.487437,0.99292,0.994307,0.993066,0.971679,0.871125
52.693467,0.993504,0.99511,0.99365,0.973431,0.876814
52.899497,0.994307,0.995767,0.994453,0.975401,0.881263
53.105528,0.994672,0.996132,0.994964,0.977372,0.888338
53.311558,0.994964,0.996497,0.995255,0.978613,0.89286
53.517588,0.995474,0.997081,0.995839,0.980438,0.899059
53.723618,0.995766,0.997446,0.996277,0.98219,0.90504
53.929648,0.996423,0.998321,0.997153,0.984015,0.910656
54.135678,0.996715,0.998686,0.997591,0.985109,0.917439
54.341709,0.996934,0.999051,0.998102,0.98635,0.922106
54.547739,0.997226,0.999562,0.998467,0.98781,0.926045
54.753769,0.997299,0.999562,0.99854,0.98854,0.9294
54.959799,0.997664,0.999927,0.998978,0.989635,0.933192
55.165829,0.997883,1.0,0.999124,0.99073,0.938444
55.371859,0.997883,1.0,0.999197,0.991387,0.941871
55.577889,0.997883,1.0,0.999197,0.992044,0.944789
55.78392,0.998029,1.0,0.999197,0.992701,0.94829
55.98995,0.998102,1.0,0.999197,0.993139,0.951499
56.19598,0.998175,1.0,0.99927,0.994015,0.956312
56.40201,0.998175,1.0,0.99927,0.994453,0.959449
56.60804,0.998175,1.0,0.99927,0.994818,0.961637
56.81407,0.998248,1.0,0.999343,0.995547,0.963095
57.020101,0.998467,1.0,0.999416,0.996131,0.968347
57.226131,0.99854,1.0,0.999416,0.996788,0.971045
57.432161,0.998613,1.0,0.999416,0.99708,0.972868
57.638191,0.998686,1.0,0.999489,0.997518,0.975202
57.844221,0.998686,1.0,0.999489,0.997737,0.977099
58.050251,0.998686,1.0,0.999489,0.998102,0.980089
58.256281,0.998686,1.0,0.999489,0.998248,0.981912
58.462312,0.998686,1.0,0.999489,0.998321,0.983298
58.668342,0.998759,1.0,0.999562,0.99854,0.985049
58.874372,0.998759,1.0,0.999562,0.998686,0.985997
59.080402,0.998759,1.0,0.999562,0.998832,0.988331
59.286432,0.998759,1.0,0.999562,0.998978,0.989133
59.492462,0.998759,1.0,0.999562,0.999124,0.990081
59.698492,0.998759,1.0,0.999562,0.999343,0.99081
59.904523,0.998832,1.0,0.999635,0.999416,0.991758
60.110553,0.998905,1.0,0.999708,0.999708,0.993217
60.316583,0.998905,1.0,0.999708,0.999781,0.993582
60.522613,0.999197,1.0,0.999927,0.999854,0.993801
60.728643,0.999197,1.0,0.999927,0.999854,0.994457
60.934673,0.999197,1.0,0.999927,0.999854,0.994603
61.140704,0.999197,1.0,0.999927,0.999854,0.995332
61.346734,0.999197,1.0,0.999927,0.999854,0.995405
61.552764,0.99927,1.0,1.0,0.999854,0.995478
61.758794,0.999343,1.0,1.0,0.999854,0.995916
61.964824,0.999416,1.0,1.0,0.999854,0.996207
62.170854,0.999416,1.0,1.0,0.999854,0.996645
62.376884,0.999416,1.0,1.0,0.999854,0.996645
62.582915,0.999489,1.0,1.0,0.999854,0.996864
62.788945,0.999562,1.0,1.0,0.999854,0.996937
62.994975,0.999562,1.0,1.0,0.999854,0.99701
63.201005,0.999708,1.0,1.0,0.999854,0.997447
63.407035,0.999708,1.0,1.0,0.999854,0.99752
63.613065,0.999781,1.0,1.0,0.999854,0.997593
63.819095,0.999781,1.0,1.0,0.999854,0.998031
64.025126,0.999781,1.0,1.0,0.999854,0.998177
64.231156,0.999781,1.0,1.0,0.999854,0.99825
64.437186,0.999781,1.0,1.0,0.999854,0.998468
64.643216,0.999781,1.0,1.0,0.999854,0.998687
64.849246,0.999781,1.0,1.0,0.999854,0.998833
65.055276,0.999927,1.0,1.0,0.999854,0.998833
65.261307,0.999927,1.0,1.0,0.999854,0.998906
65.467337,0.999927,1.0,1.0,0.999854,0.998979
65.673367,0.999927,1.0,1.0,0.999854,0.999052
65.879397,1.0,1.0,1.0,0.999854,0.999125
66.085427,1.0,1.0,1.0,0.999854,0.999271
66.291457,1.0,1.0,1.0,0.999854,0.999271
66.497487,1.0,1.0,1.0,0.999854,0.999417
66.703518,1.0,1.0,1.0,0.999854,0.999562
66.909548,1.0,1.0,1.0,0.999854,0.999635
67.115578,1.0,1.0,1.0,0.999854,0.999781
67.321608,1.0,1.0,1.0,0.999854,0.999781
67.527638,1.0,1.0,1.0,0.999854,0.999781
67.733668,1.0,1.0,1.0,0.999854,0.999854
67.939698,1.0,1.0,1.0,0.999854,0.999854
68.145729,1.0,1.0,1.0,0.999854,0.999927
68.351759,1.0,1.0,1.0,0.999854,0.999927
68.557789,1.0,1.0,1.0,0.999854,0.999927
68.763819,1.0,1.0,1.0,0.999927,0.999927
68.969849,1.0,1.0,1.0,0.999927,0.999927
69.175879,1.0,1.0,1.0,0.999927,1.0
69.38191,1.0,1.0,1.0,0.999927,1.0
69.58794,1.0,1.0,1.0,1.0,1.0
69.79397,1.0,1.0,1.0,1.0,1.0
70.0,1.0,1.0,1.0,1.0,1.0


==> s55_result_miqp_cond_hiear_dd0.txt <==
probability,10,11,12,13,14,15,16,17,18,19,20
24.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24.236181,0.000292,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24.472362,0.000584,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24.708543,0.000803,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24.944724,0.001095,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25.180905,0.003504,0.000146,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25.417085,0.007445,0.000365,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25.653266,0.011752,0.000438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25.889447,0.016058,0.000803,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26.125628,0.023723,0.002336,0.000219,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26.361809,0.034307,0.005839,0.000365,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26.59799,0.043942,0.009781,0.000511,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26.834171,0.055036,0.013942,0.000876,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27.070352,0.066715,0.019854,0.001971,7.3e-5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27.306533,0.076934,0.028686,0.004672,0.000219,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27.542714,0.087737,0.038321,0.007372,0.000365,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27.778894,0.099051,0.048175,0.011095,0.00073,0.0,0.0,0.0,0.0,0.0,0.0,0.0
28.015075,0.112993,0.058613,0.015547,0.001095,0.0,0.0,0.0,0.0,0.0,0.0,0.0
28.251256,0.127299,0.068759,0.024234,0.004453,0.000219,0.0,0.0,0.0,0.0,0.0,0.0
28.487437,0.137664,0.079781,0.033212,0.007299,0.000438,0.0,0.0,0.0,0.0,0.0,0.0
28.723618,0.150803,0.089343,0.041606,0.010876,0.00073,0.0,0.0,0.0,0.0,0.0,0.0
28.959799,0.16365,0.103139,0.050146,0.014964,0.000876,0.0,0.0,0.0,0.0,0.0,0.0
29.19598,0.177737,0.116204,0.060292,0.021679,0.00292,0.000219,0.0,0.0,0.0,0.0,0.0
29.432161,0.192555,0.126861,0.070657,0.03073,0.006642,0.000365,0.0,0.0,0.0,0.0,0.0
29.668342,0.207007,0.14,0.080438,0.040146,0.010073,0.000511,0.0,0.0,0.0,0.0,0.0
29.904523,0.222117,0.152044,0.092482,0.048029,0.01365,0.000876,0.0,0.0,0.0,0.0,0.0
30.140704,0.237372,0.165109,0.104599,0.056642,0.019562,0.002482,0.000146,0.0,0.0,0.0,0.0
30.376884,0.252774,0.179343,0.116058,0.064818,0.028394,0.004818,0.000292,0.0,0.0,0.0,0.0
30.613065,0.268102,0.191387,0.126131,0.07365,0.03635,0.008248,0.000511,0.0,0.0,0.0,0.0
30.849246,0.282482,0.205912,0.136569,0.083212,0.044453,0.011606,0.00073,0.0,0.0,0.0,0.0
31.085427,0.298978,0.224015,0.151168,0.095036,0.054161,0.017299,0.001898,7.3e-5,0.0,0.0,0.0
31.321608,0.314891,0.24146,0.163796,0.105912,0.062263,0.026058,0.004234,7.3e-5,0.0,0.0,0.0
31.557789,0.331533,0.258978,0.176788,0.115839,0.071022,0.034234,0.006642,0.000292,0.0,0.0,0.0
31.79397,0.346642,0.275474,0.190584,0.126788,0.080219,0.042482,0.009562,0.000438,0.0,0.0,0.0
32.030151,0.364307,0.293066,0.205985,0.138102,0.091387,0.050438,0.01365,0.000876,7.3e-5,0.0,0.0
32.266332,0.380511,0.309416,0.222555,0.15,0.102409,0.05708,0.020438,0.003577,0.000146,0.0,0.0
32.502513,0.397883,0.327372,0.241022,0.162774,0.112263,0.065328,0.028613,0.006204,0.000511,0.0,0.0
32.738693,0.413577,0.341825,0.256861,0.174161,0.121752,0.072774,0.036861,0.009051,0.000657,0.0,0.0
32.974874,0.429781,0.359489,0.274672,0.187226,0.132336,0.083212,0.044745,0.012409,0.000876,0.0,0.0
33.211055,0.447007,0.376423,0.293723,0.204161,0.143723,0.094015,0.051168,0.018832,0.002774,7.3e-5,0.0
33.447236,0.464818,0.392847,0.313504,0.220584,0.154672,0.103139,0.059343,0.025547,0.005036,0.000365,0.0
33.683417,0.484818,0.409781,0.331825,0.237445,0.166861,0.114161,0.067445,0.033139,0.008029,0.000511,0.0
33.919598,0.501533,0.425912,0.352628,0.25365,0.17854,0.124599,0.077737,0.04073,0.011314,0.00073,0.0
34.155779,0.515912,0.441971,0.37146,0.272482,0.192847,0.135255,0.088102,0.047883,0.017372,0.001898,0.000146
34.39196,0.532701,0.460073,0.388686,0.290365,0.208613,0.146204,0.096204,0.055693,0.023796,0.004307,0.000365
34.628141,0.549051,0.478175,0.403723,0.309051,0.224161,0.155912,0.105182,0.062409,0.029854,0.006861,0.000511
34.864322,0.565182,0.49562,0.41927,0.329124,0.240365,0.16781,0.114161,0.070219,0.036642,0.00927,0.000803
35.100503,0.583942,0.511241,0.437153,0.351752,0.257591,0.182044,0.124234,0.079927,0.044307,0.013796,0.002044
35.336683,0.600073,0.527445,0.454088,0.371387,0.274672,0.196131,0.135036,0.088759,0.051533,0.019854,0.004453
35.572864,0.616861,0.544015,0.473431,0.391314,0.291606,0.210876,0.14635,0.097226,0.058759,0.025547,0.006934
35.809045,0.633504,0.560146,0.490949,0.411022,0.308102,0.223796,0.157007,0.106423,0.065547,0.032044,0.009708
36.045226,0.649489,0.577372,0.506277,0.431387,0.327737,0.24,0.169489,0.115839,0.075401,0.039708,0.01365
36.281407,0.664234,0.593504,0.52146,0.447737,0.34635,0.256496,0.183285,0.12562,0.085109,0.045474,0.018905
36.517588,0.68365,0.611168,0.539124,0.468248,0.366058,0.275109,0.197591,0.134891,0.09365,0.052993,0.025839
36.753769,0.701606,0.627518,0.554745,0.486131,0.385255,0.291095,0.21073,0.144745,0.101898,0.059343,0.03292
36.98995,0.718175,0.643577,0.572482,0.501387,0.405547,0.310073,0.224307,0.154964,0.109781,0.068613,0.039635
37.226131,0.734088,0.658613,0.587883,0.515839,0.427518,0.329416,0.240584,0.169197,0.119708,0.077445,0.045547
37.462312,0.752336,0.676861,0.604453,0.532336,0.449343,0.348394,0.257737,0.181387,0.128978,0.083869,0.052993
37.698492,0.769489,0.693577,0.62073,0.548759,0.471095,0.365474,0.271825,0.194088,0.139562,0.092117,0.058978
37.934673,0.787883,0.713285,0.637956,0.567153,0.495182,0.386569,0.289416,0.207883,0.150073,0.100511,0.067518
38.170854,0.804745,0.728905,0.653358,0.582774,0.51146,0.406496,0.307445,0.222847,0.165109,0.108759,0.076058
38.407035,0.820584,0.74708,0.67,0.598832,0.528613,0.425839,0.325912,0.236861,0.178102,0.118029,0.082409
38.643216,0.83854,0.764599,0.687299,0.614891,0.544818,0.448175,0.341679,0.25146,0.189562,0.127372,0.089708
38.879397,0.855328,0.78146,0.706642,0.630438,0.560803,0.469051,0.357883,0.266131,0.201898,0.136058,0.09854
39.115578,0.871095,0.798686,0.72219,0.646204,0.577518,0.488613,0.378686,0.286131,0.215255,0.148102,0.105985
39.351759,0.885401,0.816131,0.740803,0.66219,0.594526,0.51,0.400146,0.302701,0.23,0.160438,0.116058
39.58794,0.9,0.834015,0.758394,0.680365,0.612044,0.530438,0.421095,0.319343,0.244818,0.171679,0.125182
39.824121,0.912628,0.851022,0.775766,0.698686,0.627737,0.551314,0.440511,0.335474,0.260511,0.183358,0.134526
40.060302,0.923796,0.867445,0.794234,0.714088,0.643504,0.572044,0.462555,0.354745,0.277299,0.195474,0.145109
40.296482,0.932336,0.881168,0.810511,0.730803,0.658175,0.587153,0.479708,0.372336,0.291971,0.208686,0.157226
40.532663,0.939562,0.894307,0.828175,0.748832,0.675693,0.604234,0.499124,0.393285,0.30635,0.221168,0.170073
40.768844,0.946715,0.908248,0.846788,0.767372,0.694453,0.621606,0.519927,0.415109,0.324453,0.235036,0.18219
41.005025,0.954015,0.920511,0.864161,0.785912,0.710657,0.637153,0.543431,0.432993,0.342044,0.251314,0.19365
41.241206,0.958686,0.929124,0.87708,0.802117,0.726715,0.651898,0.563869,0.449635,0.358467,0.264745,0.206496
41.477387,0.964088,0.936423,0.890657,0.819927,0.744818,0.669781,0.585474,0.46927,0.377226,0.279635,0.220365
41.713568,0.969197,0.944161,0.904161,0.837956,0.76219,0.68635,0.605839,0.487591,0.396642,0.295474,0.232628
41.949749,0.974891,0.95146,0.915912,0.854964,0.779197,0.70438,0.628029,0.508102,0.413869,0.310292,0.246642
42.18593,0.977226,0.957299,0.926204,0.871095,0.797372,0.720511,0.645328,0.530803,0.431168,0.326861,0.264161
42.422111,0.978102,0.962701,0.933869,0.885255,0.813796,0.738394,0.661752,0.552555,0.449416,0.342701,0.278394
42.658291,0.97927,0.968102,0.941387,0.898759,0.831679,0.755912,0.678102,0.571752,0.467591,0.360949,0.292482
42.894472,0.980365,0.973577,0.948248,0.912044,0.848467,0.771898,0.696423,0.593869,0.486788,0.377737,0.305693
43.130653,0.981387,0.976569,0.954307,0.921825,0.864307,0.789708,0.711971,0.616496,0.508978,0.395547,0.321606
43.366834,0.98219,0.97781,0.960073,0.930584,0.879197,0.807372,0.729854,0.639489,0.529343,0.414818,0.340365
43.603015,0.982555,0.978905,0.966131,0.938321,0.893504,0.825036,0.747883,0.662117,0.548905,0.433942,0.358321
43.839196,0.983431,0.979927,0.971825,0.945328,0.906715,0.842701,0.764818,0.68635,0.567956,0.45219,0.37562
44.075377,0.984161,0.980949,0.976423,0.952263,0.918175,0.858905,0.782701,0.705109,0.59073,0.472117,0.391095
44.311558,0.984964,0.981752,0.977591,0.957372,0.926861,0.873504,0.798978,0.721825,0.609854,0.489343,0.406423
44.547739,0.985328,0.98219,0.978759,0.962993,0.93438,0.887445,0.81635,0.739854,0.631168,0.511095,0.424161
44.78392,0.985985,0.98292,0.979781,0.969124,0.94219,0.90146,0.834526,0.75781,0.656277,0.530219,0.443577
45.020101,0.986934,0.983869,0.981022,0.97438,0.950073,0.913869,0.851898,0.775839,0.678686,0.552993,0.464015
45.256281,0.987591,0.984599,0.981752,0.975985,0.955036,0.922774,0.865109,0.79146,0.699562,0.572044,0.481168
45.492462,0.988394,0.985109,0.982336,0.977299,0.961314,0.930438,0.878613,0.809124,0.722482,0.595328,0.500584
45.728643,0.988686,0.985693,0.982774,0.978686,0.966642,0.938394,0.892044,0.827007,0.746642,0.615109,0.519562
45.964824,0.98927,0.986642,0.983869,0.980365,0.972555,0.945839,0.904745,0.844599,0.770219,0.637299,0.538175
46.201005,0.989854,0.987153,0.984526,0.981314,0.974891,0.951898,0.915912,0.860219,0.788613,0.661095,0.557518
46.437186,0.990511,0.988175,0.985109,0.981971,0.975839,0.957737,0.923358,0.873942,0.805328,0.684307,0.576496
46.673367,0.991168,0.98854,0.98562,0.982409,0.977226,0.963577,0.931241,0.886861,0.823577,0.708613,0.596423
46.909548,0.991606,0.989124,0.986569,0.983358,0.97854,0.969635,0.938905,0.900073,0.839489,0.73146,0.617226
47.145729,0.992409,0.989489,0.987226,0.984088,0.98,0.973212,0.945401,0.910365,0.855109,0.75562,0.637299
47.38191,0.992847,0.990365,0.988175,0.984818,0.981022,0.974526,0.951387,0.918467,0.86854,0.77781,0.65781
47.61809,0.993504,0.990949,0.988613,0.985255,0.981898,0.976423,0.957883,0.926642,0.884307,0.802117,0.681533
47.854271,0.994526,0.991387,0.98927,0.986204,0.983066,0.977664,0.964453,0.934307,0.897518,0.826642,0.704015
48.090452,0.994891,0.992117,0.989635,0.986861,0.984453,0.978978,0.968978,0.941533,0.908102,0.845547,0.727153
48.326633,0.995182,0.992701,0.990146,0.98781,0.985255,0.979854,0.970438,0.947299,0.916788,0.859416,0.747299
48.562814,0.995693,0.993431,0.990876,0.988467,0.98562,0.980438,0.972336,0.953869,0.923869,0.874015,0.77
48.798995,0.996204,0.994088,0.991387,0.988832,0.986204,0.981314,0.973577,0.959562,0.931387,0.886861,0.793723
49.035176,0.996861,0.994745,0.99219,0.989343,0.987153,0.982482,0.975401,0.965766,0.939489,0.899562,0.820876
49.271357,0.99708,0.995182,0.992701,0.989927,0.987956,0.983358,0.976277,0.96781,0.945182,0.90854,0.841022
49.507538,0.997445,0.99562,0.993285,0.99073,0.988613,0.984234,0.977153,0.969343,0.951314,0.916861,0.860438
49.743719,0.997445,0.996058,0.994015,0.991314,0.988905,0.985182,0.978102,0.971022,0.956496,0.924891,0.880438
49.979899,0.997883,0.996788,0.994672,0.991825,0.989489,0.986569,0.979197,0.973723,0.96292,0.933212,0.898248
50.21608,0.998102,0.997153,0.995036,0.992628,0.990073,0.987299,0.981095,0.975255,0.965985,0.93854,0.908978
50.452261,0.998102,0.997372,0.995547,0.993066,0.99073,0.988394,0.981971,0.976569,0.967737,0.944672,0.917445
50.688442,0.998102,0.997518,0.995985,0.993796,0.991387,0.988686,0.982847,0.977372,0.969781,0.950584,0.925474
50.924623,0.998175,0.99781,0.996715,0.994526,0.991752,0.98927,0.983723,0.978832,0.971825,0.957299,0.932774
51.160804,0.998321,0.998102,0.997007,0.995036,0.992628,0.989708,0.984891,0.980584,0.973504,0.960438,0.939635
51.396985,0.998321,0.998102,0.997226,0.995255,0.992993,0.990511,0.98635,0.98146,0.974891,0.962409,0.94562
51.633166,0.998321,0.998102,0.997445,0.995766,0.99365,0.991095,0.98708,0.982409,0.97562,0.964453,0.95219
51.869347,0.998467,0.998175,0.997664,0.996642,0.994599,0.991533,0.988102,0.98365,0.977518,0.966861,0.96
52.105528,0.998613,0.998321,0.998029,0.996934,0.994964,0.992263,0.989051,0.984672,0.979051,0.969489,0.964015
52.341709,0.998613,0.998321,0.998029,0.997299,0.995328,0.992847,0.989635,0.98562,0.98073,0.970584,0.965474
52.577889,0.998686,0.998321,0.998029,0.997518,0.995766,0.993431,0.990438,0.986423,0.981606,0.971825,0.96708
52.81407,0.998686,0.998394,0.998102,0.997664,0.99635,0.994015,0.991095,0.98708,0.983066,0.973723,0.969051
53.050251,0.998686,0.998613,0.998175,0.998029,0.996934,0.994672,0.991971,0.987664,0.984672,0.975474,0.971168
53.286432,0.998686,0.998613,0.998321,0.998102,0.997226,0.995109,0.992482,0.988686,0.985693,0.977518,0.972482
53.522613,0.998759,0.998686,0.998321,0.998102,0.997518,0.99562,0.993066,0.989635,0.986715,0.979051,0.97365
53.758794,0.998759,0.998686,0.998394,0.998175,0.997518,0.996058,0.993796,0.990584,0.987591,0.980949,0.975036
53.994975,0.998759,0.998686,0.998613,0.998248,0.998029,0.996715,0.994526,0.991606,0.988394,0.982701,0.976934
54.231156,0.998759,0.998686,0.998613,0.998321,0.998029,0.99708,0.994818,0.992263,0.989051,0.984307,0.978467
54.467337,0.998759,0.998759,0.998686,0.998321,0.998029,0.997299,0.995328,0.992774,0.990073,0.985766,0.979489
54.703518,0.998759,0.998759,0.998686,0.998321,0.998102,0.997445,0.995839,0.993504,0.990803,0.986788,0.980876
54.939698,0.998905,0.998759,0.998686,0.998613,0.998175,0.997737,0.996569,0.994161,0.991241,0.987883,0.982409
55.175879,0.998905,0.998759,0.998686,0.998613,0.998248,0.998029,0.998029,0.995474,0.992628,0.98854,0.983796
55.41206,0.999051,0.998759,0.998686,0.998613,0.998248,0.998029,0.998248,0.996058,0.993139,0.989854,0.984891
55.648241,0.999197,0.998759,0.998759,0.998686,0.998248,0.998029,0.998467,0.996569,0.994088,0.990803,0.985328
55.884422,0.999197,0.998832,0.998759,0.998686,0.998613,0.998102,0.998759,0.997518,0.994964,0.991387,0.985985
56.120603,0.999197,0.998905,0.998759,0.998686,0.998613,0.998248,0.998978,0.997956,0.995328,0.992263,0.986642
56.356784,0.999197,0.998978,0.998759,0.998686,0.998613,0.998248,0.998978,0.998175,0.995839,0.992993,0.987299
56.592965,0.99927,0.999197,0.998759,0.998759,0.998686,0.998248,0.999051,0.998467,0.99635,0.993577,0.988029
56.829146,0.999343,0.999197,0.998832,0.998759,0.998686,0.998321,0.999124,0.998613,0.996934,0.99438,0.988905
57.065327,0.999416,0.999197,0.998905,0.998759,0.998686,0.99854,0.999197,0.998905,0.997518,0.995036,0.990073
57.301508,0.999416,0.999197,0.998905,0.998759,0.998686,0.99854,0.99927,0.999051,0.99781,0.995547,0.990876
57.537688,0.999489,0.99927,0.999197,0.998759,0.998759,0.998613,0.99927,0.999051,0.998175,0.996131,0.991533
57.773869,0.999562,0.999343,0.999197,0.998759,0.998759,0.998613,0.99927,0.999124,0.998175,0.996569,0.992263
58.01005,0.999562,0.999416,0.999197,0.998905,0.998759,0.998613,0.999416,0.999197,0.998613,0.997153,0.993139
58.246231,0.999708,0.999416,0.999197,0.998905,0.998759,0.998613,0.999416,0.999197,0.998686,0.997518,0.99365
58.482412,0.999708,0.999489,0.999197,0.999051,0.998759,0.998686,0.999416,0.999197,0.998686,0.997737,0.994234
58.718593,0.999781,0.999489,0.999343,0.999197,0.998759,0.998686,0.999416,0.999197,0.998759,0.997956,0.994745
58.954774,0.999781,0.999562,0.999416,0.999197,0.998905,0.998759,0.999489,0.999343,0.998832,0.998321,0.995474
59.190955,0.999781,0.999708,0.999416,0.999197,0.998905,0.998759,0.999489,0.999343,0.998832,0.998467,0.995839
59.427136,0.999781,0.999708,0.999416,0.999197,0.999051,0.998759,0.999489,0.999343,0.998832,0.998467,0.996131
59.663317,0.999781,0.999781,0.999489,0.999343,0.999197,0.998759,0.999562,0.999343,0.998905,0.998467,0.99635
59.899497,0.999781,0.999781,0.999562,0.999416,0.999197,0.998832,0.999562,0.999343,0.999051,0.99854,0.996642
60.135678,0.999927,0.999781,0.999708,0.999416,0.999197,0.998905,0.999562,0.999343,0.999051,0.998613,0.99708
60.371859,0.999927,0.999781,0.999708,0.999416,0.999197,0.998978,0.999562,0.999343,0.999051,0.998613,0.99708
60.60804,0.999927,0.999781,0.999781,0.999489,0.99927,0.999197,0.999562,0.999416,0.999051,0.998613,0.99708
60.844221,1.0,0.999781,0.999781,0.999562,0.999343,0.999197,0.999562,0.999416,0.999197,0.998613,0.997153
61.080402,1.0,0.999927,0.999781,0.999635,0.999416,0.999197,0.999562,0.999416,0.999197,0.998759,0.997299
61.316583,1.0,0.999927,0.999781,0.999708,0.999416,0.999197,0.999562,0.999416,0.999197,0.998759,0.997445
61.552764,1.0,0.999927,0.999781,0.999781,0.999489,0.99927,0.999635,0.999416,0.99927,0.998832,0.997518
61.788945,1.0,0.999927,0.999781,0.999781,0.999562,0.999343,0.999635,0.999416,0.99927,0.998832,0.997664
62.025126,1.0,1.0,0.999854,0.999781,0.999562,0.999416,0.999635,0.999416,0.99927,0.998832,0.99781
62.261307,1.0,1.0,0.999927,0.999781,0.999708,0.999416,0.999635,0.999416,0.999343,0.998832,0.99781
62.497487,1.0,1.0,0.999927,0.999781,0.999708,0.999489,0.999635,0.999489,0.999343,0.998905,0.997883
62.733668,1.0,1.0,0.999927,0.999781,0.999781,0.999489,0.999635,0.999562,0.999343,0.998905,0.997883
62.969849,1.0,1.0,1.0,0.999781,0.999781,0.999562,0.999635,0.999562,0.999343,0.998905,0.997883
63.20603,1.0,1.0,1.0,0.999927,0.999781,0.999708,0.999635,0.999562,0.999343,0.998905,0.997883
63.442211,1.0,1.0,1.0,0.999927,0.999781,0.999708,0.999635,0.999562,0.999343,0.998905,0.997883
63.678392,1.0,1.0,1.0,0.999927,0.999781,0.999781,0.999635,0.999635,0.999416,0.998905,0.997956
63.914573,1.0,1.0,1.0,1.0,0.999781,0.999781,0.999708,0.999635,0.999416,0.998978,0.998029
64.150754,1.0,1.0,1.0,1.0,0.999927,0.999781,0.999781,0.999635,0.999416,0.998978,0.998102
64.386935,1.0,1.0,1.0,1.0,0.999927,0.999781,0.999781,0.999635,0.999416,0.998978,0.998102
64.623116,1.0,1.0,1.0,1.0,0.999927,0.999781,0.999854,0.999635,0.999489,0.999197,0.998102
64.859296,1.0,1.0,1.0,1.0,1.0,0.999781,0.999854,0.999708,0.999489,0.999197,0.998175
65.095477,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999708,0.999489,0.999197,0.998321
65.331658,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999781,0.999489,0.999197,0.998467
65.567839,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999489,0.99927,0.998686
65.80402,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999562,0.99927,0.998686
66.040201,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999562,0.99927,0.998686
66.276382,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999708,0.99927,0.998759
66.512563,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999708,0.99927,0.998905
66.748744,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999781,0.999343,0.998978
66.984925,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999781,0.999489,0.999051
67.221106,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999781,0.999635,0.999051
67.457286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999781,0.999635,0.99927
67.693467,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999781,0.999708,0.99927
67.929648,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999781,0.999708,0.999343
68.165829,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999708,0.999489
68.40201,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999708,0.999562
68.638191,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999708,0.999635
68.874372,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999781,0.999635
69.110553,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999635
69.346734,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999635
69.582915,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999635
69.819095,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999635
70.055276,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999781
70.291457,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999781
70.527638,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999781
70.763819,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999781
71.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> s55_result_timeout_algorithm.txt <==
probability,10,11,12,13,14,15,16,17,18,19,20
24.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24.281407,0.000218,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24.562814,0.00051,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24.844221,0.000582,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25.125628,0.00182,0.000219,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25.407035,0.003858,0.000438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25.688442,0.00626,0.000438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25.969849,0.009244,0.000657,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26.251256,0.015577,0.002627,0.000219,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26.532663,0.022492,0.004451,0.000438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26.81407,0.030208,0.006786,0.000511,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27.095477,0.037924,0.011457,0.001387,0.000146,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27.376884,0.046295,0.018608,0.002993,0.000292,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27.658291,0.054302,0.024518,0.005475,0.000365,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27.939698,0.06311,0.031305,0.008103,0.000511,0.0,0.0,0.0,0.0,0.0,0.0,0.0
28.221106,0.074902,0.038164,0.012994,0.00219,0.000219,0.0,0.0,0.0,0.0,0.0,0.0
28.502513,0.083418,0.045753,0.019125,0.003723,0.000365,0.0,0.0,0.0,0.0,0.0,0.0
28.78392,0.095429,0.054072,0.025768,0.006204,0.000437,0.0,0.0,0.0,0.0,0.0,0.0
29.065327,0.106857,0.064653,0.032703,0.009197,0.000875,7.3e-5,0.0,0.0,0.0,0.0,0.0
29.346734,0.119668,0.07465,0.039857,0.015547,0.002552,0.000219,0.0,0.0,0.0,0.0,0.0
29.628141,0.131751,0.084574,0.047595,0.021022,0.005031,0.000292,0.0,0.0,0.0,0.0,0.0
29.909548,0.144199,0.093914,0.056865,0.026861,0.006926,0.000438,0.0,0.0,0.0,0.0,0.0
30.190955,0.16014,0.106246,0.067523,0.032628,0.011301,0.00146,0.000146,0.0,0.0,0.0,0.0
30.472362,0.178556,0.117192,0.076429,0.04073,0.017352,0.002847,0.000292,0.0,0.0,0.0,0.0
30.753769,0.194424,0.128795,0.085846,0.047737,0.023258,0.005109,0.000365,0.0,0.0,0.0,0.0
31.035176,0.214223,0.143024,0.097087,0.056496,0.028726,0.008467,0.000657,7.3e-5,0.0,0.0,0.0
31.316583,0.23162,0.158713,0.108183,0.064672,0.034777,0.013431,0.002336,7.3e-5,0.0,0.0,0.0
31.59799,0.251492,0.173307,0.119571,0.072701,0.042797,0.019416,0.003796,0.000218,0.0,0.0,0.0
31.879397,0.271219,0.189726,0.130155,0.081168,0.050379,0.024672,0.005912,0.000291,0.0,0.0,0.0
32.160804,0.296259,0.207093,0.146215,0.090073,0.059565,0.030584,0.009708,0.001165,7.3e-5,0.0,0.0
32.442211,0.31795,0.226503,0.160231,0.101022,0.067367,0.037445,0.015839,0.002621,0.000219,0.0,0.0
32.723618,0.339423,0.243724,0.174976,0.111095,0.075678,0.04292,0.021241,0.004441,0.000292,0.0,0.0
33.005025,0.362425,0.265178,0.193153,0.123285,0.085375,0.051095,0.027299,0.006625,0.000365,0.0,0.0
33.286432,0.386374,0.284224,0.209066,0.137372,0.094853,0.059927,0.031825,0.011649,0.001971,7.3e-5,0.0
33.567839,0.412214,0.306042,0.225929,0.151314,0.103747,0.067372,0.038467,0.016673,0.003285,0.000219,0.0
33.849246,0.435216,0.325234,0.241404,0.163869,0.113882,0.074599,0.04438,0.021041,0.005109,0.000292,0.0
34.130653,0.461203,0.347782,0.260603,0.181095,0.126422,0.08365,0.052993,0.026793,0.008613,0.000949,7.3e-5
34.41206,0.48617,0.372446,0.281115,0.195839,0.139472,0.093066,0.060657,0.032399,0.013431,0.002263,0.000219
34.693467,0.511064,0.397694,0.299438,0.211679,0.15245,0.101241,0.06854,0.038224,0.017591,0.003796,0.000219
34.974874,0.539671,0.420899,0.319585,0.231022,0.166667,0.110584,0.075985,0.045431,0.023285,0.00562,0.000364
35.256281,0.567404,0.446147,0.34185,0.250292,0.183508,0.124088,0.084599,0.053295,0.027664,0.010292,0.001602
35.537688,0.595283,0.470665,0.363676,0.266496,0.198381,0.137518,0.093723,0.060648,0.033577,0.015036,0.002695
35.819095,0.621488,0.493141,0.387547,0.284307,0.212453,0.148759,0.103358,0.066982,0.039051,0.019854,0.004443
36.100503,0.648348,0.518827,0.410979,0.305328,0.230169,0.163942,0.115547,0.074845,0.048175,0.025474,0.007502
36.38191,0.665745,0.542834,0.431491,0.325036,0.246282,0.17781,0.126788,0.082272,0.054745,0.030657,0.01231
36.663317,0.685617,0.567717,0.454121,0.347883,0.262248,0.192555,0.13854,0.090863,0.061898,0.036204,0.016024
36.944724,0.704979,0.59406,0.477042,0.368759,0.280621,0.208905,0.15,0.099672,0.068978,0.042117,0.02105
37.226131,0.722376,0.622446,0.500109,0.389562,0.301108,0.229562,0.165766,0.112632,0.077737,0.050365,0.025566
37.507538,0.742757,0.653094,0.524491,0.410876,0.320502,0.245985,0.179124,0.123116,0.086715,0.05562,0.030519
37.788945,0.762265,0.681188,0.54858,0.434015,0.341572,0.262555,0.191825,0.133163,0.094818,0.062409,0.035472
38.070352,0.7817,0.709939,0.575443,0.460219,0.363444,0.281387,0.205985,0.146414,0.106715,0.068978,0.042683
38.351759,0.799243,0.727598,0.600847,0.483358,0.382473,0.300292,0.221095,0.158791,0.117372,0.076496,0.048802
38.633166,0.818314,0.746497,0.62771,0.505547,0.402814,0.31927,0.234745,0.169712,0.127153,0.084234,0.054702
38.914573,0.837968,0.763646,0.656033,0.527299,0.425416,0.338905,0.249854,0.182599,0.136788,0.092044,0.062058
39.19598,0.855365,0.783421,0.683262,0.554234,0.447944,0.359635,0.270438,0.198689,0.150365,0.104088,0.068614
39.477387,0.87167,0.803123,0.712023,0.581679,0.468941,0.378394,0.288175,0.214707,0.163066,0.114234,0.075169
39.758794,0.886374,0.823263,0.741222,0.606131,0.491032,0.398832,0.307664,0.22956,0.17562,0.123504,0.0834
40.040201,0.89984,0.842747,0.773049,0.634234,0.516404,0.422044,0.328321,0.246888,0.189781,0.135401,0.091922
40.321608,0.909521,0.857414,0.790569,0.660584,0.538495,0.440876,0.343504,0.263706,0.202847,0.146934,0.102411
40.603015,0.918329,0.872008,0.810205,0.686277,0.563721,0.461898,0.360876,0.282708,0.216861,0.156934,0.112827
40.884422,0.926554,0.885654,0.829915,0.71219,0.587927,0.482701,0.379927,0.300182,0.230219,0.168175,0.122369
41.165829,0.934343,0.895724,0.845098,0.74562,0.611257,0.502847,0.399781,0.315835,0.246058,0.182263,0.133294
41.447236,0.941185,0.904918,0.860939,0.774015,0.637795,0.52438,0.419708,0.333382,0.261971,0.194818,0.145094
41.728643,0.9481,0.913894,0.875538,0.802993,0.664552,0.548613,0.438467,0.349472,0.279124,0.208029,0.155656
42.01005,0.956762,0.922796,0.887656,0.834745,0.694372,0.578978,0.463431,0.370513,0.295109,0.221898,0.171098
42.291457,0.959383,0.929218,0.898168,0.84927,0.718212,0.600365,0.482482,0.387404,0.309781,0.235547,0.182752
42.572864,0.961421,0.937318,0.906125,0.863066,0.746209,0.623285,0.505328,0.406334,0.326131,0.252336,0.194187
42.854271,0.964114,0.944688,0.914081,0.876861,0.774424,0.648102,0.528686,0.425264,0.341387,0.267299,0.207007
43.135678,0.966807,0.950234,0.921235,0.887372,0.803441,0.674234,0.551533,0.448999,0.362774,0.285401,0.22223
43.417085,0.969501,0.95286,0.927878,0.897153,0.828084,0.69781,0.574453,0.471059,0.380949,0.300949,0.237599
43.698492,0.971466,0.955123,0.93474,0.90438,0.850175,0.72365,0.597299,0.491154,0.396058,0.315474,0.252167
43.979899,0.973504,0.957093,0.941748,0.912993,0.871974,0.749562,0.621314,0.513142,0.413942,0.333504,0.266443
44.261307,0.975324,0.959866,0.944813,0.919343,0.889035,0.778394,0.647153,0.534838,0.433358,0.349781,0.282468
44.542714,0.97678,0.962201,0.947076,0.926204,0.896763,0.802774,0.672482,0.559519,0.45219,0.367299,0.2974
44.824121,0.978381,0.965703,0.949558,0.932774,0.904783,0.82562,0.698175,0.580925,0.474891,0.383942,0.313278
45.105528,0.980346,0.968768,0.951967,0.937372,0.911636,0.848394,0.725547,0.606407,0.496496,0.404818,0.331561
45.386935,0.982239,0.971322,0.954668,0.940219,0.918198,0.865255,0.746496,0.630652,0.516277,0.423504,0.348605
45.668342,0.983549,0.973074,0.956566,0.942263,0.924905,0.882117,0.767956,0.656061,0.53854,0.442409,0.364557
45.949749,0.98486,0.975628,0.959267,0.943869,0.93205,0.899124,0.787226,0.682344,0.55927,0.461022,0.379124
46.231156,0.986243,0.977963,0.962844,0.94635,0.935477,0.910511,0.808905,0.707681,0.585182,0.482409,0.395805
46.512563,0.987844,0.979495,0.965472,0.948248,0.937445,0.917007,0.826496,0.72996,0.607883,0.50365,0.414597
46.79397,0.989373,0.981027,0.967589,0.951022,0.938903,0.923285,0.844526,0.753913,0.631387,0.526715,0.432806
47.075377,0.99061,0.982779,0.969998,0.953504,0.940435,0.929051,0.865109,0.775027,0.656277,0.549197,0.453128
47.356784,0.991702,0.984092,0.973137,0.955985,0.942913,0.931387,0.88,0.791482,0.676423,0.570292,0.470755
47.638191,0.99323,0.986135,0.975838,0.957445,0.944517,0.933358,0.898832,0.808009,0.699708,0.592847,0.491077
47.919598,0.994177,0.987157,0.978101,0.959635,0.946632,0.935401,0.917226,0.822424,0.718832,0.615182,0.510452
48.201005,0.994977,0.988835,0.980072,0.96219,0.949548,0.937664,0.926204,0.839898,0.741533,0.63854,0.53092
48.482412,0.995851,0.990222,0.98175,0.965255,0.951444,0.939489,0.927372,0.854605,0.757372,0.658102,0.549567
48.763819,0.996579,0.992192,0.98321,0.967518,0.953266,0.941314,0.929416,0.870186,0.774453,0.679854,0.57171
49.045226,0.997816,0.993651,0.985692,0.970438,0.956255,0.94365,0.930438,0.889989,0.794599,0.70073,0.596183
49.326633,0.998399,0.994527,0.987225,0.97365,0.958734,0.946423,0.932336,0.900837,0.807372,0.717737,0.615121
49.60804,0.999345,0.995695,0.988758,0.975985,0.960411,0.948321,0.934088,0.911977,0.822774,0.73292,0.634351
49.889447,0.999636,0.996789,0.99051,0.978321,0.962526,0.950584,0.936496,0.922825,0.838102,0.747737,0.653361
50.170854,0.999782,0.997519,0.991605,0.980511,0.964859,0.952993,0.940438,0.930688,0.854161,0.770438,0.671862
50.452261,0.999854,0.998249,0.992773,0.98219,0.967629,0.955401,0.942628,0.932071,0.863796,0.783431,0.687523
50.733668,0.999854,0.998687,0.994306,0.984891,0.969598,0.957445,0.944453,0.933455,0.876423,0.796715,0.702527
51.015075,0.999854,0.99927,0.995766,0.986861,0.972441,0.958832,0.946715,0.934547,0.892117,0.81438,0.7203
51.296482,0.999854,0.999416,0.996715,0.988686,0.975211,0.961533,0.948905,0.936367,0.903942,0.825912,0.733484
51.577889,0.999854,0.999562,0.99781,0.990073,0.977617,0.963504,0.951022,0.938697,0.914161,0.835839,0.748561
51.859296,0.999854,0.999708,0.998102,0.991898,0.980679,0.966058,0.953358,0.940808,0.925036,0.845912,0.764003
52.140704,0.999854,0.999781,0.998686,0.993577,0.982867,0.968686,0.955401,0.943429,0.935474,0.861679,0.781776
52.422111,0.999854,0.999854,0.998905,0.994599,0.984762,0.971314,0.95781,0.945395,0.937153,0.870511,0.791463
52.703518,0.999854,0.999854,0.999051,0.995766,0.986366,0.973577,0.960073,0.947506,0.938613,0.880146,0.800932
52.984925,0.999854,0.999854,0.99927,0.996569,0.988189,0.976496,0.962482,0.949181,0.94,0.891095,0.811494
53.266332,0.999854,0.999854,0.999416,0.997153,0.989939,0.978175,0.965839,0.952603,0.941606,0.904599,0.823585
53.547739,0.999854,0.999854,0.999562,0.997445,0.992053,0.980584,0.968248,0.955515,0.944015,0.914526,0.833637
53.829146,0.999854,0.999854,0.999708,0.997664,0.993074,0.982847,0.970511,0.957554,0.945985,0.92562,0.845582
54.110553,0.999854,0.999854,0.999781,0.998248,0.994386,0.984818,0.97292,0.960393,0.948321,0.937226,0.861024
54.39196,0.999854,0.999854,0.999854,0.998613,0.995334,0.98635,0.974964,0.962723,0.950146,0.93927,0.870639
54.673367,0.999854,0.999854,0.999854,0.998832,0.996136,0.988248,0.976934,0.965198,0.951825,0.941022,0.880545
54.954774,0.999854,0.999854,0.999854,0.999197,0.996865,0.989489,0.979489,0.967383,0.953431,0.942117,0.891762
55.236181,0.999854,0.999854,0.999854,0.999416,0.997594,0.991022,0.981679,0.969567,0.955766,0.944088,0.906985
55.517588,0.999854,0.999854,0.999854,0.999562,0.997886,0.991825,0.984088,0.971169,0.958029,0.946277,0.916163
55.798995,0.999854,0.999854,0.999854,0.999708,0.998104,0.992701,0.985401,0.973134,0.960365,0.948175,0.925341
56.080402,0.999854,0.999854,0.999854,0.999781,0.998542,0.99365,0.98708,0.975464,0.962847,0.950803,0.936485
56.361809,0.999854,0.999854,0.999854,0.999781,0.998761,0.994307,0.988029,0.977794,0.965182,0.952044,0.937942
56.643216,0.999854,0.999854,0.999854,0.999854,0.998906,0.994891,0.989124,0.979541,0.967226,0.954234,0.939617
56.924623,0.999854,0.999854,0.999854,0.999854,0.999052,0.99562,0.990219,0.981216,0.969781,0.95635,0.940637
57.20603,0.999854,0.999854,0.999854,0.999854,0.999271,0.996788,0.991314,0.983327,0.97219,0.959416,0.94304
57.487437,0.999854,0.999854,0.999854,0.999854,0.999417,0.997153,0.992336,0.985366,0.974088,0.961898,0.945735
57.768844,0.999854,0.999854,0.999854,0.999854,0.999635,0.997664,0.992701,0.986604,0.975766,0.963869,0.947702
58.050251,0.999854,0.999854,0.999854,0.999854,0.999781,0.998102,0.993577,0.988133,0.978175,0.965985,0.949741
58.331658,0.999854,0.999854,0.999854,0.999854,0.999781,0.998321,0.994453,0.989079,0.979343,0.967299,0.951635
58.613065,0.999927,0.999854,0.999854,0.999854,0.999854,0.99854,0.994891,0.990098,0.98073,0.969781,0.95382
58.894472,0.999927,0.999854,0.999854,0.999854,0.999854,0.998686,0.995693,0.990899,0.982044,0.971168,0.956006
59.175879,0.999927,0.999854,0.999854,0.999854,0.999854,0.998978,0.996277,0.991991,0.98438,0.974672,0.957899
59.457286,1.0,0.999854,0.999854,0.999854,0.999854,0.999051,0.996788,0.992719,0.986058,0.976058,0.960012
59.738693,1.0,0.999854,0.999854,0.999854,0.999854,0.999416,0.997591,0.993229,0.987664,0.977591,0.961323
60.020101,1.0,0.999854,0.999854,0.999854,0.999854,0.999635,0.997956,0.993811,0.988832,0.978832,0.962998
60.301508,1.0,0.999854,0.999854,0.999854,0.999854,0.999781,0.998467,0.994904,0.989854,0.980219,0.964309
60.582915,1.0,0.999927,0.999854,0.999854,0.999854,0.999854,0.99854,0.995486,0.99073,0.981387,0.965912
60.864322,1.0,0.999927,0.999854,0.999854,0.999854,0.999854,0.998686,0.996432,0.991606,0.982701,0.966931
61.145729,1.0,0.999927,0.999854,0.999854,0.999854,0.999854,0.999197,0.997161,0.992847,0.984672,0.969626
61.427136,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.99927,0.997525,0.993431,0.985693,0.97101
61.708543,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999562,0.997889,0.993942,0.987153,0.972758
61.98995,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999635,0.998034,0.994453,0.988029,0.973851
62.271357,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999854,0.998325,0.995328,0.989562,0.97742
62.552764,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999854,0.998544,0.996204,0.990365,0.978585
62.834171,1.0,1.0,0.999927,0.999854,0.999854,0.999854,0.999854,0.998689,0.996715,0.991314,0.980771
63.115578,1.0,1.0,0.999927,0.999854,0.999854,0.999854,0.999854,0.998908,0.997153,0.992336,0.983029
63.396985,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999199,0.997591,0.992847,0.984485
63.678392,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999418,0.998029,0.993723,0.986671
63.959799,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999636,0.998248,0.994161,0.987982
64.241206,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999709,0.998686,0.995036,0.989074
64.522613,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999782,0.998905,0.995401,0.990167
64.80402,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999854,0.999782,0.999124,0.996131,0.991041
65.085427,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999854,0.999782,0.99927,0.996788,0.991988
65.366834,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999854,0.999782,0.999489,0.997372,0.992425
65.648241,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999708,0.997956,0.99359
65.929648,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999708,0.998175,0.994391
66.211055,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999781,0.99854,0.99512
66.492462,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999854,0.998613,0.995775
66.773869,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999854,0.999854,0.998686,0.996431
67.055276,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999854,0.999854,0.999124,0.997086
67.336683,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999854,0.999854,0.99927,0.997378
67.61809,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999489,0.997815
67.899497,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999562,0.997888
68.180905,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999708,0.998252
68.462312,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999781,0.99847
68.743719,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999854,0.999781,0.998616
69.025126,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999854,0.999854,0.99898
69.306533,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999854,0.999854,0.999199
69.58794,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.99949
69.869347,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999563
70.150754,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999854
70.432161,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999854,0.999927
70.713568,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999854,0.999927
70.994975,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999854,0.999927
71.276382,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999854,0.999927
71.557789,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999927
71.839196,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999927
72.120603,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999927
72.40201,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999854,0.999927
72.683417,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999927
72.964824,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999927
73.246231,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999854,0.999927
73.527638,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999927
73.809045,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999927
74.090452,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999927
74.371859,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999854,0.999927
74.653266,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999927
74.934673,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999927
75.21608,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999854,0.999927
75.497487,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999927
75.778894,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999927
76.060302,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999927
76.341709,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999854,0.999927
76.623116,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999927
76.904523,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999927
77.18593,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927,0.999927
77.467337,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927
77.748744,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927
78.030151,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927
78.311558,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927
78.592965,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927
78.874372,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927
79.155779,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927
79.437186,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999927
79.718593,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
80.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> s55_summary_result_miqp_cond_hiear_dd0.txt <==
DELTA,QPatientTAT,MedianPatientTAT
10,40.9,33.9
11,41.9,34.916666666666664
12,42.95,35.94166666666666
13,43.983333333333334,36.96666666666667
14,45.0,37.983333333333334
15,46.13333333333333,39.25
16,47.3,40.53333333333333
17,48.416666666666664,41.85
18,49.46666666666667,43.016666666666666
19,50.666666666666664,44.416666666666664
20,51.53416666666665,45.483333333333334


==> s55_summary_timeout_algorithm.txt <==
DELTA,QPatientTAT,MedianPatientTAT
10,41.78333333333333,34.56666666666667
11,43.13083333333331,35.9
12,44.9,37.21666666666667
13,46.71666666666667,38.56666666666667
14,48.28333333333333,39.88333333333333
15,49.834166666666654,41.11666666666667
16,51.434166666666655,42.5
17,53.0,43.78333333333333
18,54.36666666666667,45.166666666666664
19,56.0,46.45
20,58.06666666666667,47.766666666666666

